Accurate, Efficient and Scalable Training of Graph Neural Networks

Graph Neural Networks (GNNs) are powerful deep learning models to generate node embeddings on graphs. When applying deep GNNs on large graphs, it is still challenging to perform training in an efficient and scalable way. We propose a novel parallel training framework. Through sampling small subgraphs as minibatches, we reduce training workload by orders of magnitude compared with state-of-the-art minibatch methods. We then parallelize the key computation steps on tightly-coupled shared memory systems. For graph sampling, we exploit parallelism within and across sampler instances, and propose an efficient data structure supporting concurrent accesses from samplers. The parallel sampler theoretically achieves near-linear speedup with respect to number of processing units. For feature propagation within subgraphs, we improve cache utilization and reduce DRAM traffic by data partitioning. Our partitioning is a 2-approximation strategy for minimizing the communication cost compared to the optimal. We further develop a runtime scheduler to reorder the training operations and adjust the minibatch subgraphs to improve parallel performance. Finally, we generalize the above parallelization strategies to support multiple types of GNN models and graph samplers. The proposed training outperforms the state-of-the-art in scalability, efficiency and accuracy simultaneously. On a 40-core Xeon platform, we achieve 60x speedup (with AVX) in the sampling step and 20x speedup in the feature propagation step, compared to the serial implementation. Our algorithm enables fast training of deeper GNNs, as demonstrated by orders of magnitude speedup compared to the Tensorflow implementation. We open-source our code at https://github.com/GraphSAINT/GraphSAINT.

==> data/amazon2_e.csv <==
time,acc
0,0
139.97789192199707,0.5817605410546339
278.2499694824219,0.7050665663075691
416.1398448944092,0.7399463324148612
555.0930242538452,0.7504542592426016
696.7252962589264,0.7574254328336865
833.3832104206085,0.7715974992712734
969.5061874389648,0.7749074608471509
1107.3743889331818,0.7770168786107035
1244.314001083374,0.7831197362028866
1381.2960448265076,0.7801635277263357
1517.6032691001892,0.7859936256352829
1654.77299451828,0.7887871218429086
1793.074459552765,0.7889283459934817
1929.8244001865387,0.7908035355220713
2067.284115791321,0.7899949015304051
2204.531189441681,0.7937973705875863
2341.5987796783447,0.7943854389356864
2479.474974155426,0.7953729252451501
2617.16313290596,0.7954731737304053
2755.277554512024,0.7970295549032427
2892.1349687576294,0.7990462984882817
3027.5932216644287,0.7990502895510575
3164.670200586319,0.7994773548726477
3301.0478966236115,0.7981784521098887
3437.1882207393646,0.8018303859232198
3573.5737006664276,0.8008742314332122
3710.7774515151978,0.8018304158613486
3847.813286781311,0.8015927977839337
3987.2996900081635,0.8026535953772819
4124.09623003006,0.8021800770837224


==> data/amazon2_mrw.csv <==
time,acc
0,0
271.6592552661896,0.4954567801266665
541.6996304988861,0.6895575762791275
806.0653519630432,0.7297068989922513
1069.193650484085,0.7480933093711721
1333.340478181839,0.7585694445673038
1599.9926161766052,0.7672949357043586
1871.844399690628,0.7716126332673715
2143.257685661316,0.7748105392829004
2413.799503803253,0.7775223566085874
2688.336672067642,0.7818816951882943
2959.0546951293945,0.7841372084901634
3228.2235832214355,0.7819529853024554
3496.0717084407806,0.7881625660590162
3764.5175952911377,0.7885665199183938
4033.09260058403,0.7909260170779208
4303.027354717255,0.7925159384364627
4572.904340028763,0.7941968788434612
4843.111491203308,0.7959001782531194
5111.231861591339,0.7967711622630648
5382.054650783539,0.7966879046171191
5650.3712775707245,0.7965734188129039
5920.334443807602,0.7994108784344264
6188.817034244537,0.7996853563846433
6456.540133714676,0.8015718417701772
6724.595157146454,0.8013129603949058
6989.914840459824,0.8004957576220613
7255.057235479355,0.8030762217513528
7524.101071357727,0.8002910273694122
7792.759534358978,0.8035244897096733
8068.266407966614,0.8045843340496355


==> data/amazon2_rw.csv <==
time,acc
0,0
249.41178464889526,0.6536509719523045
500.13547015190125,0.7330581934503361
750.1641111373901,0.7608918930781724
998.7377908229828,0.7689019010538976
1247.2036151885986,0.7772201105736006
1495.6559743881226,0.7824962833688839
1745.5639417171478,0.7861267702461159
1995.1567194461823,0.790063738982659
2244.1974108219147,0.793422631541009
2492.85467338562,0.7936469975273001
2738.8725612163544,0.7959019038399483
2987.5070827007294,0.7984996856765548
3235.9460508823395,0.7974790561832296
3486.0214614868164,0.7980381928112681
3736.0315618515015,0.8010747447693071
3983.7016611099243,0.8001932234980292
4232.087974071503,0.8026859635512711
4479.71208024025,0.803559718181971
4729.057682275772,0.8038455022869727
4966.726703643799,0.8054754557258731
5198.987715005875,0.8045528922789408
5434.610169887543,0.8072214291712151
5668.977310419083,0.8070633682866936
5905.194887161255,0.8079466880448942
6138.387517929077,0.8070493987500054
6374.1537618637085,0.8067089885409935
6610.797402858734,0.8077835023224558
6846.291237592697,0.8067129187618017
7078.535981893539,0.8098233930946784
7312.237675666809,0.8100123273646601


==> data/ppi2_e.csv <==
time,acc
0.0,0.0
3.5592710971832275,0.38617082737859953
6.7311155796051025,0.3643865454697776
9.864030122756958,0.3698450387403149
12.912550210952759,0.3940727345790637
15.86027216911316,0.40168696906555534
18.948915481567383,0.41598432908912825
21.895209550857544,0.427070481184454
24.81253433227539,0.40625810182876976
27.785362720489502,0.3964684728367376
30.73591709136963,0.41159621388572276
33.758755922317505,0.4335467989769034
36.66040635108948,0.45186875678102434
39.522871255874634,0.457363837857388
42.53952693939209,0.4532799443551495
45.56519913673401,0.4561220917580494
48.49451160430908,0.4845001741553466
51.32521080970764,0.5061775615310034
54.32344603538513,0.5125813986409966
57.24726104736328,0.5227274717384262
60.142441749572754,0.5292664253897549
63.074236154556274,0.5477134504888949
66.02479648590088,0.5430177184778413
68.96915888786316,0.5574256025424504
71.85151314735413,0.5592950330348458
74.78422451019287,0.5576999618918577
77.77039694786072,0.5713200568050465
80.74970316886902,0.5783477883426287
83.6600296497345,0.5807163805318483
86.54371976852417,0.5803713792187085
89.42615079879761,0.6025638013797856
92.36695218086243,0.56114097024625
95.44909262657166,0.6076289804310945
98.42863655090332,0.59566971268626
101.36638188362122,0.5853625449365801
104.28576946258545,0.6158765530083335
107.17074370384216,0.586555979512564
110.0881495475769,0.6055152394775036
113.0261902809143,0.6264922725730326
116.00009417533875,0.5986057214669644
119.04935479164124,0.6232953874030016
122.06665897369385,0.6254109704101304
124.91242241859436,0.612428091741122
127.86925101280212,0.63452002592555
130.93298435211182,0.6196079730367599
133.90117859840393,0.6305760421066312
136.8147792816162,0.6385967741935483
139.76400923728943,0.6420327758715839
142.67690110206604,0.6419399494009261
145.64403247833252,0.6392306627472375
148.52509427070618,0.6557248188149475
151.45640397071838,0.6560732007964852
154.45958280563354,0.6593576257573514
157.3848695755005,0.6548339405886202
160.3170838356018,0.669674200899181
163.2190489768982,0.6564485618664209
166.21080660820007,0.6705927258847265
169.12189054489136,0.6800986273591065
172.00217151641846,0.6597308531215276
174.95661783218384,0.6801790789353054
177.84178400039673,0.6793471786522655
180.8036403656006,0.6840918440418692
183.8616020679474,0.6671063559529044
186.70502138137817,0.6954002502749231
189.65029454231262,0.6949471067866994
192.5774986743927,0.6778782292278834
195.47929883003235,0.6957042312976338
198.3563208580017,0.7000700770847933
201.24497032165527,0.6977209886241982
204.16146993637085,0.698697499260827
207.04751253128052,0.7104756417448789
209.9428689479828,0.6989310879256075
212.89595484733582,0.7070060810912767
216.1222701072693,0.7076682682917301
219.2331418991089,0.7147137099840317
222.28902006149292,0.7078903056989493
225.28161931037903,0.7164002640993751
228.30551934242249,0.7236936457634568
231.41686582565308,0.7219455946328425
234.27194547653198,0.7136831609518309
237.25492763519287,0.7315158964031333
240.10636806488037,0.7239410290848827
243.131117105484,0.7288801120576822
246.08845138549805,0.7329020545995799
249.0061855316162,0.7386281151705781
252.22728538513184,0.7347569412415829
255.3512716293335,0.7387914983041419
258.2654535770416,0.7424259573665347
261.3499159812927,0.7332883401484775
264.290757894516,0.7501072549506628
267.28948163986206,0.7500207881348885
270.27162742614746,0.7479340428307258
273.1477737426758,0.7463705317084769
276.10171246528625,0.7476827371695178
279.1343698501587,0.7534049906946713
282.03481245040894,0.7566341156811944
285.01187014579773,0.7580101242386615
287.96751379966736,0.7508635307416944
290.91848254203796,0.7606709216012427
293.96100091934204,0.7533412841918978
296.9088878631592,0.764308968503877
300.4029064178467,0.7634011793798745
303.33508253097534,0.7638567956066381
306.27714562416077,0.7697769988517557
309.2513494491577,0.7659875693293817
312.17114758491516,0.7769708154123197
315.3352642059326,0.7696375147846657
318.26129174232483,0.7771760782635642
321.25709676742554,0.7739083459510459
324.2857015132904,0.7771630157844749
327.27031087875366,0.7778210741054851
330.32533836364746,0.7825431307996089
333.2828722000122,0.7768006450071667
336.247727394104,0.7783007912298903
339.31743264198303,0.789325801589276
342.3336293697357,0.779412546618763
345.3458511829376,0.7862748923270855
348.3346014022827,0.7935904198022451
351.2535092830658,0.7838119908398093
354.11825370788574,0.785289428501349
357.0004870891571,0.7937927635393716
360.01754117012024,0.7858063630330814
362.9216978549957,0.7898122444106146
365.8103883266449,0.7961340668540333
368.7725155353546,0.7950748366085969
371.76984214782715,0.8002124762460535
374.687707901001,0.799257463252008
377.7153286933899,0.802488109371927
380.61299681663513,0.7958745165449075
383.54731607437134,0.8049283134265517
386.59569025039673,0.8023444788876517
389.56728291511536,0.8046430957976379
392.44592475891113,0.8108730809278007
395.41740369796753,0.8070154089533167
398.32712507247925,0.8082535972536702
401.3635742664337,0.8088644329702634
404.3841755390167,0.8148257683861856
407.3156747817993,0.8139387759658824
410.1713626384735,0.8098936856153189
413.0837104320526,0.8157716042473491
416.11837220191956,0.8144505025777975
419.11566257476807,0.8142129389963012
422.04868268966675,0.8242856725914253
424.9121789932251,0.821323112715125
427.85647439956665,0.819139622193533
430.9351370334625,0.8229282053554285
433.95836639404297,0.8233504412361998
436.9328033924103,0.8235390774378585
439.8849377632141,0.824310159006688
442.8148703575134,0.8288715588827845
445.7138240337372,0.8280602789488839
448.71383905410767,0.8210610598736692
451.68692922592163,0.8264637747663067
454.6341621875763,0.8297372451634968
457.5555374622345,0.8333517784811526
460.429726600647,0.8318877172137235
463.3711824417114,0.8309223418543717
466.35055446624756,0.8305414646977041
469.3642008304596,0.8381136238279095
472.35556864738464,0.8292907264824128
475.27170181274414,0.8272241926451371
478.15163373947144,0.8367017687952832
481.04669094085693,0.8390604164529695
483.94132685661316,0.8361807094929954
486.92535638809204,0.839703997203123
489.8606550693512,0.8376415405474733
492.82846760749817,0.8362445907808089
495.7699716091156,0.8423584823879561
498.67191219329834,0.8385612153708668
501.5313546657562,0.836064386201301
504.5293710231781,0.8412454954284183
507.4978127479553,0.8461368912922091
510.39745593070984,0.8448017024005597
513.3408329486847,0.8443847821918011
516.2253439426422,0.8457356637633716
519.1134834289551,0.8460502360829473
521.9936487674713,0.8474688870189112
524.9613416194916,0.8463301260039472
527.9003665447235,0.8450790473985675
530.7835013866425,0.8486501465805173
533.751284122467,0.8494187297371486
536.6692652702332,0.8520174131533585
539.6062824726105,0.8482710571669538
542.5801982879639,0.848838940160762
545.6486570835114,0.8537260626631478
548.6239824295044,0.8550609922992137
551.6139938831329,0.8539555082738872
554.6125071048737,0.85400795149146
557.5288641452789,0.8554930927790125
560.4285912513733,0.857792476229847
563.3342943191528,0.8602950853232338
566.1992998123169,0.8565848737073469
569.1400716304779,0.8543316748845406
572.121992111206,0.8604897583361955
575.04287981987,0.85821312677406
577.9954419136047,0.8586177144387254
580.9697630405426,0.8614411734981159
583.9631719589233,0.8591310751104566
586.8852014541626,0.858995849589717
589.8114116191864,0.8639978926880667
592.7317998409271,0.8647382358932573
596.3688116073608,0.8637605609815697
599.3303787708282,0.8635971643645399
602.2687168121338,0.8599930603747399
605.1482627391815,0.8614157825181247
608.1288268566132,0.8687179265097545
611.0966160297394,0.8642777717995623
613.9792280197144,0.8631013401776427
616.9441792964935,0.8697597063715088
619.8329484462738,0.8690811038673151
622.8082666397095,0.86233292467781
625.6790952682495,0.8716347748345326
628.6394855976105,0.8728991824431288
631.6471567153931,0.8665243997650365
634.5873129367828,0.8656368113618141
637.4870281219482,0.8712917271407837
640.4386351108551,0.8696624553816077
643.3491146564484,0.874296408263154
646.2432823181152,0.8715586910925651
649.0836570262909,0.8728605277487528
651.980108499527,0.8765886718917912
654.8908348083496,0.8746913943098988
657.7946722507477,0.8756262442844954
660.767683506012,0.8773363381919959
663.7154042720795,0.8756543166673957
666.626314163208,0.8786037567541878
669.539871931076,0.8812079078861612
672.4518709182739,0.8789418958910485
675.2834813594818,0.8761901999318332
678.28626537323,0.8802213883133629
681.2941088676453,0.8807434026643436
684.1723084449768,0.8787263268646247
687.181538105011,0.8819205278846988
690.0306594371796,0.8814231815263419
692.9546508789062,0.8798966415770869
695.8170619010925,0.8800774532895973
698.7573230266571,0.8855811134520476
701.5957536697388,0.8847307878621368
704.3493528366089,0.8822517729198838
707.2848794460297,0.8852220089755986
710.1613094806671,0.8844525722945552
713.1469185352325,0.8855463851380908
716.2469069957733,0.8839256509805593
719.0836093425751,0.8822211155378485
721.9458954334259,0.8865233282227536
724.8478219509125,0.8864805473705238
727.7708468437195,0.8841626636353634
730.6999855041504,0.8847649675187474
733.5379848480225,0.8874081518216708
736.5224850177765,0.8868950122483296
739.5311694145203,0.8902279352724589
742.4744296073914,0.8905489122604813
745.3215205669403,0.8862859368463569
748.1962733268738,0.890390126922852
751.1481485366821,0.8936666642809599
754.1096134185791,0.8908690805379815
757.1535363197327,0.889710655492586
759.2573485374451,0.8924943749146353
761.2641298770905,0.8934078920819761
763.3212144374847,0.8915875308155734
765.3245327472687,0.8939836764737719
767.3610198497772,0.8941593784556173
769.3954813480377,0.8909308014911463
771.4691994190216,0.8946615173286729
773.523120880127,0.8956945595928986
775.6487092971802,0.891832646187794
777.7216227054596,0.8953429493207564
779.7481501102448,0.8954275373676636
781.7807207107544,0.8962546680685979
783.7612283229828,0.8903263745957072
785.8210985660553,0.8950328294174772
787.8825826644897,0.8968085649109765
789.935875415802,0.8975735850673371
792.029839515686,0.8957480407065153
794.1725966930389,0.8978304088512403
796.22026014328,0.8993193481201553
798.2624995708466,0.8984362522323696
800.2700264453888,0.8996119718108933
802.2879228591919,0.8999319855867329
804.2982671260834,0.8996383428740552
806.368620634079,0.9004533947394768
808.4158256053925,0.9009130630434468
810.4599018096924,0.8994853271848611
812.4880218505859,0.9018963044517521
814.5602729320526,0.9033042627291828
816.6763386726379,0.9004844152416012
818.6823289394379,0.9024299718359059
820.7331004142761,0.9045406304678312
822.7449848651886,0.9040486643137929
824.7795159816742,0.9023264575680513
827.1630837917328,0.9022544548572083
830.12508893013,0.9051293690422151
833.071958065033,0.9036197435325762
836.0037128925323,0.9036303297747511
838.8921296596527,0.9039119041224166
841.7934858798981,0.9054625304884591
844.8187251091003,0.9043911239401046
847.8256113529205,0.9052215693652493
850.7613921165466,0.904652535322435
853.6954736709595,0.9064406632457352
856.5971155166626,0.9064549930383108
860.1653075218201,0.9072582091586733
863.2093930244446,0.9066668603089079
866.2264564037323,0.9069672687763141
869.1212713718414,0.9073011958360816
872.0763247013092,0.9092348892792351
874.9898686408997,0.9094505116519046
877.9520721435547,0.9086964615582891
880.928471326828,0.9084087238064885
884.0451138019562,0.9089582767153461
886.9503176212311,0.9105922224136941
889.8256862163544,0.9085116396944354
892.8289363384247,0.9104184987097612
895.8126699924469,0.911236780363268
898.6881268024445,0.9098829686286913
901.7187349796295,0.9107820886919556
904.7206099033356,0.9101854493580599
907.6299750804901,0.9107847530391292
910.5072395801544,0.9093200796367646
913.5283653736115,0.911683156967122
916.586939573288,0.910493317341875
919.5148491859436,0.9116515083102196
922.5453660488129,0.9126346408617014
925.609659910202,0.9137130741239505
928.555082321167,0.9113931323752271
931.4773094654083,0.9126805639650549
934.372416973114,0.914620381216058
937.2542202472687,0.914512207403571
940.2205574512482,0.9132404306650823
943.1753494739532,0.9133859386208513
946.097975730896,0.9145215424727389
949.0960125923157,0.9122926510862316
951.9940819740295,0.914844541528645
954.9046096801758,0.9162093831700521
957.8823549747467,0.9137710790925375
960.8693685531616,0.9146318678949713
963.8099715709686,0.9153721440151986
966.7321262359619,0.9156078296703296
969.6193826198578,0.9146223904004144
972.553763628006,0.9156779419314356
975.6154432296753,0.9182592874251071
978.6216299533844,0.9162637566685473
981.6735672950745,0.9157894736842105
984.5850832462311,0.9176557916449571
987.5465443134308,0.9173578452330056
990.5896770954132,0.916520128905381
993.5378110408783,0.9177264618008039
996.5193095207214,0.9192093129162635
999.4330680370331,0.9188469044584152
1002.364518404007,0.9172734137896642
1005.2754225730896,0.9193817668512959
1008.3047430515289,0.9198186955835734
1011.3648836612701,0.9189463019250255
1014.3455953598022,0.921824267662469
1017.3089246749878,0.9202644052309976
1020.2383959293365,0.9200997235457579
1023.0991263389587,0.9216038044793758
1026.0099556446075,0.9220568354946462
1029.0076591968536,0.9196402462073933
1031.998297214508,0.9199543411571663
1034.9028916358948,0.9219067443203286
1037.901799440384,0.9223479561672857
1040.7694203853607,0.9217784476262245
1043.7489116191864,0.9214086336995552
1046.6950271129608,0.9228906513064098
1049.6752338409424,0.9219948210553348
1052.6745352745056,0.9224194797372873
1055.592190504074,0.9236152185221871
1058.658437013626,0.9247826832894888
1061.5323460102081,0.9249117491532206
1064.512403011322,0.926083020266754
1067.4948217868805,0.9237463147850113
1070.4816069602966,0.9256884357160808
1073.3451302051544,0.9273266355239862
1076.2319614887238,0.9259104168293151
1079.2044703960419,0.9255551471383165
1082.1592681407928,0.925751221685537
1085.156536579132,0.9274432167412341
1088.1294050216675,0.9269771484809953
1091.053509235382,0.9244265173578545
1093.9058201313019,0.9253313717854413
1096.8192114830017,0.9255084818491289
1099.7985427379608,0.9260293835426574
1102.814884185791,0.9239714031410605
1105.8006901741028,0.9267845242104811
1108.7021932601929,0.926255768986493
1111.6070544719696,0.9267028451151935
1114.5092885494232,0.9282302817657799
1117.440395116806,0.9265573263408017
1120.4306750297546,0.9272865831739687
1123.3629727363586,0.9279498135154832
1126.3064985275269,0.9287841438565994
1129.2313446998596,0.9287855534359357
1132.1480972766876,0.9284110609031745
1135.0272090435028,0.9277271048219817
1137.94504404068,0.9288129279963325
1141.0032947063446,0.9288145689728534
1143.849736213684,0.9288886984589457
1146.8194563388824,0.9300171354416857
1149.745578289032,0.9304547867634047
1152.5951488018036,0.9296006470241853
1155.977387189865,0.9287513364954756
1158.9294667243958,0.92849612491452
1161.8958704471588,0.9302723635507819
1164.9053115844727,0.930320177637705
1167.9433121681213,0.9308943960131658
1170.8888809680939,0.9314785090065989
1173.8867444992065,0.9303473009489993
1176.8102819919586,0.9308938435559116
1179.6858975887299,0.930910809011447
1182.6779174804688,0.9308891578272941
1185.60515499115,0.9311671163671852
1188.586187362671,0.9315235669332123
1191.5402839183807,0.9314457839904863
1194.4829678535461,0.9312335882887459
1197.4073867797852,0.9337427071386338
1200.279640674591,0.9335217015932815
1203.2516505718231,0.9298903016347487
1206.150518655777,0.9323256808783688
1209.0562391281128,0.9323448950374917
1212.0892202854156,0.9315689113822421
1214.9726283550262,0.9317495154486376
1217.9691879749298,0.9332792508147958
1220.955607175827,0.9339232827832292
1223.8780581951141,0.9344964472286958
1226.802502155304,0.9347336620400719
1229.7269654273987,0.934326298643564
1232.7497673034668,0.9338629790439374
1235.6810233592987,0.9339893575116917
1238.6340672969818,0.9343988634345587
1241.5287346839905,0.9330796967718122
1244.38307595253,0.9336301237501521
1247.4048371315002,0.9335446186205819
1250.4608647823334,0.933138681952525
1253.4046926498413,0.9340719111416467
1256.4331381320953,0.9352721785673613
1259.3301301002502,0.9340814065682735
1262.271504163742,0.9322436892236285
1265.1756699085236,0.9339907655475118
1268.0886080265045,0.9347578185135559
1271.0923731327057,0.9350625289485872
1274.0269923210144,0.935682430218144
1277.0577313899994,0.9357594711777667
1279.9993886947632,0.9356667593761365
1282.9276373386383,0.9360405658769388
1285.9287297725677,0.9362636737769122
1288.8764989376068,0.9362599649662174
1291.796511888504,0.9352976139933769
1294.836980342865,0.9360324462786396
1297.8035635948181,0.9369615420363631
1300.755900144577,0.9355665915496939
1303.6871449947357,0.9364108202268848
1306.5757510662079,0.9370767514407328
1309.4386508464813,0.9358117673707458
1312.4304885864258,0.9367523570216695
1315.3056864738464,0.9381871834522677
1318.2385149002075,0.9357920399138224
1321.1319584846497,0.9350145072894651
1323.948677778244,0.9357067025267182
1326.8888456821442,0.9386152697272501
1329.8568031787872,0.938618998745581
1332.8180980682373,0.9373004580174287
1335.8281588554382,0.9399002262394999
1338.8202183246613,0.9395617250253451
1341.8467721939087,0.9377944264714229
1344.9085199832916,0.9387064876252167
1347.779860496521,0.9386370687953064
1350.7392420768738,0.9395953183892085
1353.698578596115,0.9388983646031904
1356.7123322486877,0.9373843154642514
1359.7953436374664,0.9401393430968292
1362.782818555832,0.9391141538153701
1365.7126247882843,0.9399253309197874
1368.5943686962128,0.940992575224697
1371.6446588039398,0.9410760155688538
1374.5589311122894,0.9402282079794881
1377.447654724121,0.9406499733617474
1380.357129573822,0.9405735064637586
1383.3018600940704,0.9416965386304709
1386.1359870433807,0.941971974738991
1389.0251479148865,0.9423471422873099
1391.9692811965942,0.9428321641043136
1394.8735036849976,0.9424412858453202
1397.8096361160278,0.9415447218092183
1400.7397248744965,0.9421039910141755
1403.7066142559052,0.9414226238182037
1406.6541981697083,0.9416569678188661
1409.5884356498718,0.9413895478500505
1412.5709567070007,0.9420524625571944
1415.5004224777222,0.9409446017673929
1418.5253252983093,0.9412198581560283
1421.4998707771301,0.9431566073155468
1424.5807237625122,0.9426973995773165
1427.5759270191193,0.9423817078463037
1430.5313351154327,0.9425886597864921
1433.500527381897,0.9427158400452168
1436.6337072849274,0.9434315897086387
1439.6691541671753,0.944264295800132
1442.839287519455,0.9443073169347745
1445.8793776035309,0.9437434129945594
1448.9640123844147,0.9436416493116022
1452.5800018310547,0.9434165950525919
1455.752947807312,0.9429880973529935
1458.9516592025757,0.9447209031194017
1462.1227066516876,0.9442033390350443
1465.316070318222,0.9450999123138452
1468.4112949371338,0.9451244144265455
1471.4516854286194,0.9441862105448774
1474.4038791656494,0.9441342778917571
1477.4344429969788,0.9450834853075794
1480.5595064163208,0.9435430988894764
1483.7420737743378,0.9447298012676519
1487.0210661888123,0.9451483969725317
1490.1556429862976,0.9449232769095997
1493.3809027671814,0.9448127409123741
1496.6996023654938,0.9446407204706848
1499.8811321258545,0.9445246588528396
1503.0746743679047,0.9449084655971631
1506.2474398612976,0.9443744960176552
1509.4961552619934,0.9449106889707967
1512.6129786968231,0.9455979535280324
1515.7745823860168,0.9454421797623855
1518.7936599254608,0.9447754532380217
1521.6840870380402,0.9447310557812867
1524.793499469757,0.9438642297650132
1527.9943368434906,0.9465291472186361
1531.1201622486115,0.9468381091985513
1534.2935993671417,0.9465122846653488
1537.3649544715881,0.9469891992709685
1540.3913884162903,0.9473826573466396
1543.3275690078735,0.9462740018826393
1546.3717141151428,0.9470787258038204
1549.41854929924,0.9472837423203696
1552.3934209346771,0.9480385824703853
1555.3951165676117,0.9477946268319224
1558.3453061580658,0.9474396025226713
1561.254061460495,0.9473773975085099
1564.355153799057,0.9471693319595196
1567.3099267482758,0.9474922574289703
1570.4015159606934,0.9472538417757541
1573.2987914085388,0.9474234672244679
1576.4617009162903,0.949267994397082
1579.5741958618164,0.9483118999539447
1582.4924178123474,0.9486678369139585
1585.3945248126984,0.9481141432174333
1588.4879722595215,0.9486795080394761
1591.458074092865,0.9482844356041771
1594.448003768921,0.9485554704998441
1597.458590745926,0.9489626703676025
1600.4743223190308,0.9486160961284741
1603.4454712867737,0.9489221786023045
1606.372879743576,0.9499188582038254
1609.3004043102264,0.9502720880898493
1612.4468619823456,0.9486819528934645
1615.3964762687683,0.9494933715819447
1618.3019704818726,0.9499485213192743
1621.2538650035858,0.9497323928685357
1624.1609470844269,0.950033650951082
1627.1506752967834,0.9500730258213632
1630.221922159195,0.9493006745767985
1633.1040029525757,0.9492981219152619
1636.1381199359894,0.9507952074361489
1639.1515860557556,0.9517526529690675
1642.0297422409058,0.9510324985472739
1644.9788043498993,0.9501693757294543
1647.9970619678497,0.9517392379136208
1650.9384472370148,0.9510868029056786
1653.838107585907,0.9505201834011937
1656.8549308776855,0.951755472360422
1659.8936066627502,0.9500963350341937
1662.8440244197845,0.9512276777764322
1665.7143981456757,0.9516511688845137
1668.7774312496185,0.9511855345689576
1671.6915204524994,0.9508350976240885
1674.6119401454926,0.9516281114191121
1677.624033689499,0.9517768112867296
1680.5426392555237,0.9519191056042157
1683.477397441864,0.9508062350729923
1686.4293005466461,0.9505020706870142
1689.3908295631409,0.9511996198662439
1692.391525030136,0.9519896684831971
1695.4337458610535,0.951719543911617
1698.3118617534637,0.9519690287448417
1701.2828369140625,0.9525666477595008
1704.2824482917786,0.9524544110050454
1707.2151997089386,0.9519120953955069
1710.1783587932587,0.952682462840188
1713.043597459793,0.9534228339989237
1715.8961703777313,0.9530315605780075
1718.8559370040894,0.9531008466523903
1721.7952334880829,0.953049719541659
1724.6846454143524,0.9522433923122128
1727.5948469638824,0.9516613952166033
1730.6159572601318,0.95234458962611
1733.7119159698486,0.952131611533699
1736.6858777999878,0.9517609937746951
1739.5977802276611,0.9520144606216373
1742.5625858306885,0.9508025466917007
1745.4613327980042,0.9530485933138684
1748.3976233005524,0.9523688716940445
1751.4167051315308,0.9520237868226087
1754.9562075138092,0.9522324289681693
1757.9011929035187,0.9539112469576045
1760.9832210540771,0.952725627686044
1764.0505390167236,0.9537642045454546
1766.9363539218903,0.954251891385502
1769.8483002185822,0.9520671187349615
1772.8188800811768,0.9521369710943169
1775.769941329956,0.9524581883887857
1778.7514863014221,0.9528868197368885
1781.6450312137604,0.9541111426141197
1784.5215964317322,0.9544047104504262
1787.5115592479706,0.9537993920972645
1790.4638068675995,0.9525590355984305
1793.4521372318268,0.9544531394242378
1796.3625195026398,0.9543998132705244
1799.2691419124603,0.9539776276191017
1802.1875658035278,0.9531038682404923
1805.1028957366943,0.9544929610395131
1808.0063035488129,0.9542203147353361
1810.936859846115,0.95385903064952
1813.8594660758972,0.9543141459824052
1816.9463682174683,0.9544535700654501
1820.0030908584595,0.9539741811586472
1822.9707300662994,0.9548882314966551
1826.0108428001404,0.9552300070771408
1828.9471793174744,0.9542565001873865
1831.8559503555298,0.9545290381060966
1834.8643510341644,0.9544322302730092
1837.8701448440552,0.9541711648779662
1840.9163675308228,0.9550970012630741
1843.8503501415253,0.9547605366023225
1846.7320249080658,0.9544466096190235
1849.6524748802185,0.9555717201392665
1852.5788083076477,0.9560359209171904
1855.4952280521393,0.9550207211087028
1858.4554307460785,0.9564009721739993
1861.434999704361,0.95592888460065
1864.4236817359924,0.9542495632080258
1867.3315560817719,0.9563382774611491
1870.2202279567719,0.9564298879909258
1873.0740213394165,0.9555228235360449
1875.976036787033,0.9555057709213622
1878.8283214569092,0.9566185596255452
1881.7567443847656,0.9564701729615249
1884.655191898346,0.9559589536880652
1887.7711267471313,0.956487246506159
1890.7507228851318,0.955594726080519
1893.6618540287018,0.9569741561405748
1896.6529557704926,0.9575090900070169
1899.5485787391663,0.9575614446927059
1902.4429502487183,0.9567488005434704
1905.4755783081055,0.9563876371508004
1908.4170475006104,0.9556678884642925
1911.422512292862,0.9557922826341525
1914.349214553833,0.9571107375648092
1917.2102007865906,0.9570572970068094
1920.1442728042603,0.956433622925495
1923.0400078296661,0.9568167011302156
1926.107521057129,0.9572806874730129
1929.075210571289,0.9570767059757904
1932.016625881195,0.956729001046765
1934.9447255134583,0.9571597365199981
1937.9110934734344,0.9581670906887584
1940.862404346466,0.9576659686456506
1943.8973300457,0.9583203335507843
1946.8433725833893,0.9588381484933209
1949.782788991928,0.9572665237987819
1952.7084636688232,0.956804069511346
1955.6884551048279,0.9569617037491797
1958.6755149364471,0.9577407040859607
1961.6053783893585,0.9570562610592741
1964.606913805008,0.9576712096363739
1967.5904097557068,0.9583607322402052
1970.606938123703,0.957774029398007
1973.554339647293,0.9572818550266194
1976.511238336563,0.958314701644557
1979.4372992515564,0.9581443328104908
1982.3730618953705,0.9568704845814977
1985.3797297477722,0.9581052841078714
1988.352498292923,0.9580889048899807
1991.3433864116669,0.9580583621846958
1994.2916986942291,0.9576806405092246
1997.3471400737762,0.9585673711881489
2000.2137129306793,0.9583878011037231
2003.2474122047424,0.959520665615993
2006.1881878376007,0.9603654667738251
2009.2986416816711,0.9594645164479026
2012.2839736938477,0.9594168161737071
2015.1812644004822,0.9590865170995931
2018.0966262817383,0.9594574526013563
2020.9446139335632,0.9589522123893804
2023.8067219257355,0.960234034113447
2026.7381353378296,0.9602779975138434
2029.6956388950348,0.9585198701491586
2032.6886901855469,0.9585530097142492
2035.687227487564,0.9595699896876634
2038.589207649231,0.9592139676256449
2041.554268360138,0.9591833835312836
2044.4573421478271,0.9596657310718806
2047.42822432518,0.9593262148923425
2050.8791422843933,0.9590759309782801
2053.993030309677,0.9588181683304721
2056.8698337078094,0.9589927650915667
2059.8372819423676,0.9592240696753761
2062.779027700424,0.9582902691452763
2065.78382730484,0.9594572606945535
2068.735283136368,0.9607650497239912
2071.623059272766,0.9588488681147466
2074.59272646904,0.9593097571367704
2077.571678161621,0.9598001651178052
2080.585252761841,0.9590499013250634
2083.5567033290863,0.9594660866969444
2086.518194437027,0.9600198061823583
2089.415675163269,0.9590939467482676
2092.3886919021606,0.9594327411348023
2095.2864229679108,0.9599020204737564
2098.2122662067413,0.959905361443238
2101.21954703331,0.9604386550563234
2104.2080404758453,0.9601855977818802
2107.2810876369476,0.9600468047312253
2110.3715631961823,0.9600532811857897
2112.644732952118,0.9594871903361613
2114.8844571113586,0.9606547412909655
2117.2159843444824,0.9603248408095465
2119.266905069351,0.9605215757464454
2121.303203344345,0.9609705460733983
2123.526516199112,0.9611642234969194
2125.64155459404,0.9606882374475515
2127.6302547454834,0.9617252576591839
2129.7212886810303,0.9624048403590502
2131.746650457382,0.9608383427649243
2133.8983883857727,0.9602409808541558
2135.937424182892,0.9614392599066357
2138.1286096572876,0.9615411657174998
2140.197744369507,0.9609854814940171
2142.246490955353,0.9618069639845435
2144.248293161392,0.9619841459808794
2146.2432949543,0.9607783692318538
2148.4630551338196,0.9614018099354205
2150.458561897278,0.9613104678127621
2152.5044181346893,0.9615094977021121
2154.550000667572,0.9620874251072428
2156.6074500083923,0.9615303348311757
2158.7075362205505,0.9622717650640368
2160.7568621635437,0.9618413597733712
2162.7391350269318,0.961530319922101
2164.7090995311737,0.9617404457135588
2166.7618453502655,0.9615643106265873
2168.8996498584747,0.9610521634157191
2170.944986104965,0.9614194259549752
2173.0724642276764,0.9608561607427619
2175.062480211258,0.9612197594221595
2177.0683114528656,0.961909405006677
2179.070608854294,0.961288447497324
2181.2339510917664,0.9620577775888695
2183.221955537796,0.9620354786233899
2185.2649438381195,0.9627179156601755
2187.269288778305,0.9632386235001131
2189.2625725269318,0.9627713704206242
2191.2265779972076,0.9622421834757513
2193.2752392292023,0.9625542870885144
2195.431234359741,0.9630038262148761
2197.524881362915,0.9631631306752839
2199.497370481491,0.9633542656709663
2201.510261297226,0.9630709564183498
2203.5712032318115,0.9624091966993441
2205.611406326294,0.9627109071655489
2207.790102481842,0.9634399198837751
2209.8096766471863,0.9634793686743578
2211.880717754364,0.9631708023831904
2213.8570058345795,0.9632090475349002
2215.7838382720947,0.9634211789961303
2217.755946159363,0.9624037892243932
2219.821510076523,0.9628477939773425
2221.7151136398315,0.9630252932732762
2223.7259061336517,0.962857424988362
2225.6286664009094,0.9627233561692211
2227.680031299591,0.9632811005039015
2229.5719091892242,0.9641902046979629
2231.5034968852997,0.9634708994708996
2233.467804670334,0.9624974344819777
2235.3856942653656,0.9633014563586795
2237.4089045524597,0.9628551131368122
2239.4073338508606,0.9637432700481723
2241.3863232135773,0.9635589745040088
2243.413133621216,0.9626958187760623
2245.362569332123,0.9628917298336915
2247.4070723056793,0.9636987512823233
2249.4168498516083,0.9627414189580012
2251.439112663269,0.9636402236218243
2253.44984126091,0.9637036041833134
2255.4662334918976,0.9635121813829038
2257.4399812221527,0.9640007343906676
2259.4368567466736,0.9646119771580608
2261.425472974777,0.9640264399310755
2263.561970949173,0.9630038340194955
2265.5037484169006,0.9644260936692186
2267.529576778412,0.9643731955415317
2269.5465672016144,0.9646047721361528
2271.543295145035,0.9640286753540277
2274.0163204669952,0.9636576622350185
2275.9394052028656,0.964201218952379
2277.9647357463837,0.9635350543094935
2279.889302253723,0.9641837363696267
2281.9343025684357,0.9648766328011611
2283.862208843231,0.9637000443971501
2285.795821905136,0.9634902216058642
2287.735700368881,0.9643487967895548
2289.6823160648346,0.96419829502293
2291.6575911045074,0.9638428219133557
2293.6136543750763,0.9637506110044559
2295.5286257267,0.9639330850823742
2297.479258775711,0.9648088451532632
2299.443790912628,0.9640534451733568
2301.4371337890625,0.9637999788262697
2303.5364565849304,0.9644763093148349
2305.6299393177032,0.9651286908944388
2307.652708053589,0.9636617454207032
2309.7161870002747,0.9645844834175549
2311.635854959488,0.9656278934980669
2313.585458278656,0.9654589150674118
2315.723515033722,0.9652277328651726
2317.7963275909424,0.9647625981663828
2319.8038878440857,0.963772153148515
2321.7734701633453,0.9651379263967834
2323.79501080513,0.965050095099377
2325.869820833206,0.9643197055899833
2327.8829851150513,0.9645038681228457
2329.838301420212,0.9648127609372903
2331.8316793441772,0.9644724418326076
2333.8108949661255,0.964605839364419
2335.9632484912872,0.96438131696602
2338.0419902801514,0.9648234811746244
2340.116058588028,0.9652523308951485
2342.066018819809,0.9653921866070231
2344.07487988472,0.9656305084985735
2346.0444343090057,0.9652475247524751
2348.090648651123,0.9647186589846477
2350.016419172287,0.9645862974524502
2352.002072572708,0.9646411418951895
2353.9064435958862,0.9655955057763743
2355.8431358337402,0.9660669615727067
2357.8491201400757,0.9657308535464253
2359.8570375442505,0.9653424096487636
2361.8551115989685,0.9657930878251143
2363.96617269516,0.9653549982338396
2366.066097021103,0.9659485164745868
2368.0445742607117,0.9663374177172231
2369.9719693660736,0.9665767280227153
2371.8831593990326,0.9646926193412013
2373.869072675705,0.9657514338175348
2375.910983324051,0.9654777960584385
2377.9040303230286,0.9650984204816051
2379.8738543987274,0.9651925173824999
2381.7854421138763,0.9651801126234472
2383.7761404514313,0.9657094082209948
2385.755600452423,0.9656270567503875
2387.7164208889008,0.96430538102029
2389.6622869968414,0.96539056594443
2391.560043334961,0.9658648145011012
2393.520982027054,0.965494322118988
2395.464155435562,0.965409405754958
2397.399408340454,0.9654574543814269
2399.4989018440247,0.9657310728064277
2401.477422952652,0.9654875257819343
2403.4802339076996,0.9658327215225616
2405.4600393772125,0.9664283031303817
2407.418704032898,0.966148035402221
2409.4057133197784,0.966424907128958
2411.3336651325226,0.9667072790638371
2413.233943939209,0.9654740192523009
2415.2196493148804,0.9654534020166903
2417.164617061615,0.9657317788791245
2419.1575367450714,0.9650530055261081
2421.213209629059,0.966336017206979
2423.2035880088806,0.9661296604468362
2425.187465906143,0.9664017137380911
2427.2045998573303,0.9667228455175623
2429.1886677742004,0.966833315604723
2431.2047102451324,0.9665438009292604
2433.2492344379425,0.9662355967440713
2435.202869415283,0.9669179110821456
2437.263336658478,0.9660311198772737
2439.2035315036774,0.9659875459270386
2441.141860961914,0.9668438763679551
2443.200868368149,0.966309406289663
2445.174163341522,0.9661399867271007
2447.2088327407837,0.9666207481191057
2449.229177236557,0.9664331808961046
2451.1724739074707,0.9658307276410426
2453.0978107452393,0.9649265157234479
2455.1362528800964,0.9663026322308492
2457.0968635082245,0.966478752002032
2459.1294651031494,0.966335571984875
2461.131730079651,0.9665609501713458
2463.1107988357544,0.9664994701518898
2465.1545748710632,0.9659668134100914
2467.156561613083,0.9665348471318621
2469.15127491951,0.9665708453698538
2471.1764249801636,0.9664506049025611
2473.812096118927,0.9672211246362032
2475.7863368988037,0.9667590613825352
2477.7915477752686,0.965813715455476
2479.7685072422028,0.9673034169274558
2481.740224838257,0.9671163515581477
2483.790387392044,0.9669297123923501
2485.7917017936707,0.9674550346976349
2487.8274087905884,0.9680075126917889
2489.8766751289368,0.9673136141480916
2491.8713567256927,0.9669385212244782
2493.9206812381744,0.9672260723510565
2495.936382293701,0.9676964708535348
2497.963064432144,0.9680883338624898
2500.0144653320312,0.9682738335136357
2502.0484626293182,0.9673092097846917
2503.9810416698456,0.9675701634203873
2506.089127063751,0.9672571197880886
2508.271098136902,0.9662214130979345
2510.207311153412,0.9665139877387077
2512.190421819687,0.9670687737740219
2514.1246292591095,0.9667331955738295
2515.9997425079346,0.9675002645409333
2517.9285373687744,0.967793584221265
2519.9680500030518,0.9674399530513111
2521.9418642520905,0.9674916048198211
2524.008708000183,0.9686981216047247
2525.9627277851105,0.9684470820969338
2527.883697748184,0.9686500681213336
2529.829507827759,0.9695320616567604
2531.7549192905426,0.9688444482106037
2533.6907217502594,0.9685549687950072
2535.6488840579987,0.9688000847248208
2537.5459785461426,0.9688759421355545
2539.467281103134,0.9690613751599968
2541.4395701885223,0.9679157966025171
2543.3663086891174,0.9679042000777137
2545.3672182559967,0.9687288039791996
2547.3326048851013,0.9682488278114924
2549.3250885009766,0.9680783326022667
2551.303970336914,0.9689292339937406
2553.3574645519257,0.9683366733466934
2555.3614172935486,0.9696141399406586
2557.408895254135,0.9687802876486526
2559.4510068893433,0.9684069517396976
2561.4002957344055,0.9689359170491245
2563.4317770004272,0.9694509057587931
2565.4455065727234,0.9684865812694097
2567.418256998062,0.9685209080725438
2569.4307153224945,0.9680634777206754
2571.3907458782196,0.9680315182214718
2573.377375602722,0.9691404784323164
2575.3448464870453,0.9688213788177723
2577.309883117676,0.9692443191826668
2579.3394870758057,0.9693454729958282
2581.3383481502533,0.9690123343476634
2583.454886198044,0.9692448040054594
2585.4637286663055,0.9692897324232951
2587.4614176750183,0.9695060804225928
2589.490441799164,0.9694175546771696
2591.5177590847015,0.969378395540817
2593.490128517151,0.969867427989937
2595.4806191921234,0.9692957408856645
2597.463881969452,0.9690744952884167
2599.506270647049,0.9692458983919009
2601.4701001644135,0.9693002257336343
2603.464586019516,0.9692464099631465
2605.5118358135223,0.9693389234743574
2607.590824842453,0.9697055292705318
2609.5995881557465,0.9702445182630529
2611.6751420497894,0.9708382242713092
2613.649348258972,0.9706453777950476
2615.6537914276123,0.9703909746833655
2617.738240480423,0.9707556151052502
2619.7269043922424,0.9702771776732891
2621.7766768932343,0.9702669474160226
2623.792483329773,0.9698086563581162
2625.9136021137238,0.9688253798084383
2627.9484260082245,0.9691913979102748
2629.8029503822327,0.9694351548746085
2631.81538438797,0.968396239731248
2633.7340745925903,0.9697326013812644
2635.685794353485,0.9699451430023793
2637.661371231079,0.9700825794086976
2639.66143655777,0.9704976965699769
2641.7550554275513,0.9700305205448482
2643.7175767421722,0.9705387562378952
2645.713367700577,0.9707766551899306
2647.6703503131866,0.9706383998421267
2649.617434978485,0.9705953071298247
2651.6743178367615,0.9697568131806128
2653.635797023773,0.970345754083292
2655.5860719680786,0.970046848170943
2657.6048667430878,0.9698503800431514
2659.6010975837708,0.9699568390045421
2661.646935224533,0.9704707570712534
2663.632509469986,0.9691656590084643
2665.660807609558,0.9704488135018473
2667.6402385234833,0.9710755207043219
2669.5975575447083,0.9694431758299666
2671.5498855113983,0.9696837206022355


==> data/ppi2_mrw.csv <==
time,acc
0.0,0.0
2.151538372039795,0.38467147370979504
4.024724245071411,0.3708377001380083
6.2229602336883545,0.3675728641120794
8.141606092453003,0.3951204819277108
10.072495222091675,0.4015975016515525
12.068921089172363,0.405620012338554
14.036368131637573,0.40959420547985875
15.963945150375366,0.4039871356944527
17.961761713027954,0.40134430176565006
19.965662002563477,0.4064347011392292
21.882856130599976,0.4231091536257869
23.819498300552368,0.43766593448572244
25.742094039916992,0.44500998098409666
27.80378007888794,0.44532667230194983
29.72052264213562,0.44244342155734556
31.61810326576233,0.45594736592985285
33.62227821350098,0.47911335309387487
35.611863136291504,0.4875362477931155
37.503499031066895,0.4963359332486849
39.42411661148071,0.5144819428137607
41.25074505805969,0.5181091063694099
43.093185901641846,0.5381429594028019
45.04969573020935,0.5307848562322698
46.966670513153076,0.5586502631557204
48.86941194534302,0.5591829260171804
50.71937608718872,0.5548407848182696
52.64175772666931,0.5718671000361141
54.560017585754395,0.5769246497476875
56.440555572509766,0.5711125449350171
58.334693908691406,0.5717613693912691
60.2455518245697,0.6077344738268778
62.130874156951904,0.5367298901238718
64.04082870483398,0.5996872307152203
66.09711766242981,0.5927651164125737
67.96816945075989,0.5839774053341
69.8243453502655,0.5976394937788605
71.67280888557434,0.5994214334855731
73.53809952735901,0.6223567287129326
75.35604119300842,0.6001733015613804
77.15652704238892,0.6070250754566464
78.97520351409912,0.627658673646126
80.80535840988159,0.6049419069333086
82.66108131408691,0.6303174344276938
84.56150722503662,0.6164974915412437
86.4578685760498,0.6330259154839839
88.37897729873657,0.6283695581228379
90.27028203010559,0.6370165878869103
92.24938988685608,0.6412042776813495
94.29538750648499,0.6385559825441282
96.20071053504944,0.6486847971466786
98.11927628517151,0.6400013187066784
100.01687264442444,0.6536713176336889
101.91438746452332,0.6538222398074951
103.84984803199768,0.6620046252081738
105.86224460601807,0.657061592940433
107.76238822937012,0.6648294922092155
109.68327212333679,0.6617135272503601
111.62446618080139,0.6721825465946698
113.58372688293457,0.6727132926389129
115.4928286075592,0.6672982994919712
117.38447999954224,0.6874437615336515
119.29734754562378,0.6578474141663059
121.23546600341797,0.6881011308685222
123.20047450065613,0.6782319239509651
125.12379717826843,0.680735095504534
127.02500009536743,0.6885462555066081
128.94526886940002,0.6911660439586703
130.90573000907898,0.7025049810643508
132.8319389820099,0.6819820260638384
134.76495265960693,0.7064748311730122
136.6748402118683,0.7002123042453015
138.63859248161316,0.6938598533816173
140.58133912086487,0.714821749380311
142.5195436477661,0.7020961185940863
144.48188519477844,0.7073794532869266
146.39222645759583,0.712356972211744
148.2166929244995,0.7186619230236104
150.06863713264465,0.7129546662014606
151.90193438529968,0.7230377252468961
153.89703702926636,0.7198024459078081
155.90811371803284,0.7263048578791492
157.86750268936157,0.7206236621987726
159.73377227783203,0.7256902761104441
161.5826599597931,0.7304160755764103
163.47744607925415,0.7325655890119849
165.33735632896423,0.7358084972438467
167.1456823348999,0.7274861407418569
168.96021842956543,0.7456482479170776
170.7799515724182,0.7391243833413236
172.60577058792114,0.7336995348394165
174.52043676376343,0.7508148498532901
176.45720219612122,0.734026935597115
178.28883004188538,0.7529140648230747
180.1652798652649,0.7473012152242304
182.1527714729309,0.7498573213431846
184.06281208992004,0.7554720930948495
185.94119119644165,0.7518362695432939
187.8828432559967,0.7561462396806675
189.72258186340332,0.7509309450860241
191.64038372039795,0.7649555923528526
196.10764169692993,0.7551437910033625
198.02201962471008,0.7627073362492081
199.98828434944153,0.7683589138134593
201.85582494735718,0.7649947656875423
203.74982404708862,0.7680569215638061
205.7278904914856,0.7703328409725781
207.6729691028595,0.7696030903830151
209.58492946624756,0.7739789929876306
211.4593346118927,0.7727714598731618
213.36203598976135,0.7782789130451097
215.29453539848328,0.7712163908393143
217.23676228523254,0.781669133724556
219.09100151062012,0.7784475620797188
221.00738525390625,0.7856836787623193
222.96868705749512,0.7806650160816345
224.84335160255432,0.7856140798367556
226.82108688354492,0.786375175235858
228.69664812088013,0.7869482640735396
230.6733672618866,0.7908549396429029
232.59365224838257,0.788705129182227
234.4432442188263,0.7923618976670646
236.27177739143372,0.7926254735743615
238.17805314064026,0.7921555455468448
240.1230185031891,0.7980786389863781
241.91136193275452,0.7920606525257687
243.72421383857727,0.7988616363976784
245.5956871509552,0.7971510188535517
247.39464712142944,0.7994885713644825
249.216050863266,0.8020988272578464
251.08599472045898,0.8017306816456656
252.89151334762573,0.8040230184549644
254.73823285102844,0.8007861381729964
256.5265533924103,0.8079997640187605
258.35577487945557,0.8080000604462445
260.1749596595764,0.8089865726502137
261.99195098876953,0.8057959883016749
263.82940912246704,0.8100348622598949
265.62701392173767,0.8177029992684711
267.6486256122589,0.8043128767970319
269.6554093360901,0.8154775020933411
271.6277983188629,0.8111531290807122
273.50939989089966,0.8135514508711218
275.3460192680359,0.8185618168406464
277.138299703598,0.8156448389372208
278.99777150154114,0.8119737787081888
280.81321454048157,0.8226637991986802
282.6312048435211,0.8197822005257228
284.5278413295746,0.8181168759435872
286.3917245864868,0.8222655663915979
288.342577457428,0.8249714175414632
290.31040930747986,0.8243081431238239
292.2701029777527,0.8243512376274689
294.2603485584259,0.8262799069022547
296.16133069992065,0.8285531807447236
298.03231835365295,0.8268968250473381
299.85528469085693,0.8250825580167981
301.6447319984436,0.8296343252227881
303.56326508522034,0.8317080843032401
305.37300992012024,0.8342209848156501
307.17950892448425,0.8303953804246982
309.04768776893616,0.8325331615647915
310.86763763427734,0.8361696834896618
312.66869020462036,0.8324784904406155
314.5489785671234,0.8368872807751949
316.3907835483551,0.8328419588454967
318.3207619190216,0.8402797446567463
320.2135353088379,0.835220980198166
322.02126479148865,0.8353670945227885
323.8393793106079,0.8410931174089068
325.6210377216339,0.8384611340988113
327.520343542099,0.841320085582813
329.32283210754395,0.8422238918106687
331.12537121772766,0.8410295456920618
333.02899384498596,0.8456646800455495
334.8830535411835,0.8417372515773758
336.6901092529297,0.845433134991966
338.5015585422516,0.8475563452450289
340.4844603538513,0.8474003951753223
342.3770487308502,0.8451512261479658
344.24572491645813,0.8479455601168682
346.1316668987274,0.8483976092007776
348.03924465179443,0.8471026297416803
349.9193239212036,0.8499577960823124
351.80204916000366,0.8492518080993915
353.66792273521423,0.8545486549124299
355.5609459877014,0.8543490435346479
357.4323036670685,0.8516212058458079
359.27814245224,0.855239871637648
361.1245582103729,0.8555962239516478
363.0368082523346,0.8572568431162497
364.8245761394501,0.8576597176494425
366.70420241355896,0.8545731616218962
368.5895047187805,0.8605371450175219
370.4269835948944,0.8614005049479092
372.23533034324646,0.858562935736129
374.04201197624207,0.8621887582307368
375.88143658638,0.8603378957312652
377.71655535697937,0.8579493248458208
379.51622319221497,0.8632523025377293
381.45156025886536,0.8621257040135113
385.8703474998474,0.8594282129413874
387.78127670288086,0.8661535357029606
389.7183392047882,0.864478459377195
391.61417412757874,0.8626238816369796
393.4947066307068,0.8653588015303888
395.2671880722046,0.8671614072948551
397.06346368789673,0.8652893948122599
398.82280826568604,0.8651062677082342
400.6481189727783,0.8660479981234699
402.4180164337158,0.8661160144001857
404.2573149204254,0.8684750199985457
406.02143907546997,0.8671946322672585
407.8327977657318,0.8696171216523315
409.7451694011688,0.8676993621586667
411.60923290252686,0.8680518793012176
413.4998655319214,0.8683327170831793
415.3828213214874,0.8727184515977271
417.26626229286194,0.8730247204024756
419.1805212497711,0.8715778994524639
421.04006147384644,0.8725466634623088
422.9580407142639,0.8737658622727836
424.88711810112,0.8734823389424665
426.7428195476532,0.8760266218642517
428.5485157966614,0.8750559849743553
430.37764954566956,0.8746288571365732
432.27755188941956,0.8757601959936591
434.0966947078705,0.8766451330340523
435.93330788612366,0.8732531238895053
437.77352356910706,0.8783503654944176
439.55206656455994,0.8777229160615742
441.371945142746,0.877106983775216
443.2140157222748,0.8797558937847361
444.99513053894043,0.877298338725508
446.8037815093994,0.8786687364893293
448.6754596233368,0.8803174834340639
450.57724237442017,0.8790648184587578
452.5538156032562,0.880247148567329
454.49069905281067,0.882239535572195
456.3925676345825,0.8799953362287579
458.2614529132843,0.882436353323589
460.19688057899475,0.8824228200559201
462.02219414711,0.8821769025269705
463.8183214664459,0.8851599521799877
465.6349370479584,0.8849014746182957
467.4963231086731,0.8841436896581718
469.34343004226685,0.8846067080492224
471.2354371547699,0.8838045975350739
473.1447947025299,0.8832169621641381
475.0806818008423,0.8849336252809273
477.026522397995,0.8846923389201414
478.87697672843933,0.8866554263650763
480.73957538604736,0.8877841420800461
482.5369110107422,0.8891902137462456
484.4166269302368,0.8889791831433526
486.297066450119,0.8894668774249174
488.1522653102875,0.8881076034311723
490.1251983642578,0.8907434633457292
492.06465578079224,0.8905145333092616
493.8552758693695,0.889352302617238
495.68777108192444,0.8894504196058054
497.6034905910492,0.8888807199153042
499.4776396751404,0.8903048890492513
501.3474931716919,0.891616636528029
503.29247760772705,0.8894103199491238
505.2161936759949,0.8920434504056379
507.08089232444763,0.8925735229950258
508.9933557510376,0.8914312329883702
510.9359254837036,0.8929733011463016
512.9539437294006,0.891874600127959
514.8721575737,0.893087310944428
516.8019251823425,0.8951693929033518
518.6351411342621,0.8948639347580901
520.4478981494904,0.8929092333005223
522.2333314418793,0.8963908309955376
524.063805103302,0.8976545688767984
525.9430415630341,0.8949941926325299
527.7199099063873,0.8960763212239319
529.5616812705994,0.8975706267338586
531.4098572731018,0.8969546716540171
533.1918156147003,0.8971705518468107
535.0600099563599,0.8990567325445233
536.9718821048737,0.899309168690022
538.8690319061279,0.8998492509430832
540.7843689918518,0.9018235218637278
542.6778836250305,0.898799835058706
544.569197177887,0.8993080358753455
546.3906247615814,0.9010374926899001
548.2418496608734,0.9002100840336135
550.0533738136292,0.9007658840027328
551.9227781295776,0.9004051389821696
553.7555010318756,0.899877282899011
555.6073400974274,0.90142182139852
557.3969111442566,0.9018166058723681
559.2974228858948,0.9024688692147124
561.2041363716125,0.9014717139184564
563.052036523819,0.9042312405391769
564.9800100326538,0.903680669499237
566.8731968402863,0.9016399403658049
568.8012218475342,0.9036132490576315
570.7192618846893,0.904158273381295
575.1264550685883,0.9042420912613498
576.9805111885071,0.9054476965274246
578.9041380882263,0.9044020596127348
580.7803223133087,0.9047867735958391
582.6928946971893,0.9044555771981398
584.6193203926086,0.904320764275892
586.4944581985474,0.9035985925121068
588.3492114543915,0.9060155248642654
590.245893239975,0.9073396924442028
592.1698205471039,0.9075307487592607
594.0208263397217,0.9069713924087045
595.916618347168,0.9080858334589678
597.8341376781464,0.9069079896163831
599.8051207065582,0.9083241100428974
601.7349100112915,0.9093485432932807
603.5991086959839,0.9097383251372986
605.4522907733917,0.9097223224986644
607.2645118236542,0.9107321535778612
609.0821716785431,0.9104930286042834
610.8734900951385,0.9094884754633115
612.7349648475647,0.9099198216661272
614.5238220691681,0.9103485964104924
616.3163101673126,0.9112342078296201
618.2392838001251,0.9090401066070584
620.1412770748138,0.9084325032576691
622.1176929473877,0.9117953698281895
624.0224583148956,0.9122118826055834
625.9323291778564,0.910584376648052
627.8271315097809,0.9101008874958053
629.6816065311432,0.9097383227521252
631.5664904117584,0.9112533780366201
633.4307177066803,0.9111412461637285
635.3413741588593,0.9122390479775313
637.2482986450195,0.9123858020068893
639.1274144649506,0.9139404252864446
641.0231838226318,0.9152164853640662
642.9555850028992,0.9111300882436665
644.8314692974091,0.9146049365742114
646.7357060909271,0.9133674069768266
648.6287198066711,0.9138603229967643
650.4907302856445,0.9136417828978555
652.3629162311554,0.9118492698475803
654.1631765365601,0.9136770975319741
655.982828617096,0.9154289135330843
657.7643456459045,0.9145092971498313
659.5684337615967,0.9148853422447569
661.3684346675873,0.9152938344672327
663.2532858848572,0.9154867352777153
665.235223531723,0.9151744719926538
667.191276550293,0.9156187742336283
669.0604326725006,0.9163854409570846
671.009104013443,0.9161085123605808
672.9193806648254,0.9180570738162361
674.81307721138,0.9187555937421688
676.6862738132477,0.9158346645367412
678.5691683292389,0.9166967600283118
680.4230568408966,0.9196078991740734
682.2323908805847,0.9183845123029111
684.092303276062,0.9192292987657527
686.0010867118835,0.9191894203380007
687.869695186615,0.9193077970056388
689.8158011436462,0.9190392163923801
691.7064433097839,0.9178507267679243
693.5907380580902,0.9194862110225324
695.4793117046356,0.9204824086217711
697.2818892002106,0.9195051540483814
699.1160454750061,0.9187770652747554
701.0431635379791,0.9200888534487668
702.9649930000305,0.9206755703075261
704.8306670188904,0.9204854063634543
706.7255346775055,0.9207901761879337
708.6396999359131,0.9207794988935685
710.5235815048218,0.9205268652660784
712.4802854061127,0.9222207101057924
714.3551948070526,0.9231175731261425
716.3182716369629,0.922729707531336
718.279180765152,0.9232335544004302
720.2135810852051,0.9239255441495933
722.1320850849152,0.9232041992354653
723.9735431671143,0.9234673279889267
725.8510391712189,0.923948139685063
727.680192232132,0.9233266126149314
729.5929238796234,0.9233391834738326
731.4614968299866,0.9240471191145593
733.3337407112122,0.9249886803843639
735.2133288383484,0.9245540661304738
737.1412196159363,0.9241595665038679
739.1047229766846,0.9257942424589977
740.9654743671417,0.9226168863068412
742.8259916305542,0.9244004546043074
744.6361165046692,0.9247557813221555
746.5056958198547,0.9250452350083346
748.3881888389587,0.9259890566362049
750.3052048683167,0.9247319443067379
752.2347898483276,0.9242547669682442
754.0804460048676,0.9239749389887111
756.05535364151,0.9257648803341045
757.9262406826019,0.9271010966586516
759.8276119232178,0.9269897795662547
761.7562365531921,0.9276238936467552
766.1379289627075,0.9264748743539983
768.0841856002808,0.9256768878587164
769.9704592227936,0.9276550019699846
771.8639504909515,0.9280441885129797
773.7475237846375,0.9268202080237741
775.7280852794647,0.9273471604020948
777.5871150493622,0.9275498308169127
779.4536051750183,0.9257271876362027
781.4731848239899,0.9282793060398639
783.3872618675232,0.9296426902324
785.2889833450317,0.9276660901125697
787.2794706821442,0.9291614590067376
789.1578950881958,0.9293063391968138
791.0404105186462,0.9284875225625304
792.9550564289093,0.9286356282581342
794.7316346168518,0.9292354097806094
796.6068251132965,0.9295758463681935
798.4088399410248,0.9284859086770431
800.2711763381958,0.9295638995510106
802.130481004715,0.9300540029508244
803.94411444664,0.9295835276392725
805.9781758785248,0.9301900688326772
807.9304277896881,0.9298371869322027
809.7096381187439,0.9287698696835172
811.5292179584503,0.9305685161308705
813.3548400402069,0.931909839038928
815.1575424671173,0.9312542062230624
817.0456280708313,0.930901128899252
818.8810706138611,0.9316294842048902
820.6632568836212,0.9296107129061333
822.4822866916656,0.9300581178963039
824.3344683647156,0.9312722610058414
826.1216673851013,0.9317516276689506
828.020486831665,0.9318918918918919
829.8885812759399,0.9300217728952277
831.7840569019318,0.9317628582646251
833.6780474185944,0.9309809920722859
835.6351726055145,0.9299401069974635
837.6741077899933,0.9321888045743221
839.5631227493286,0.9335396110192209
841.483118057251,0.9337020512308811
843.3724930286407,0.9324197671116159
845.2197644710541,0.9326703630835271
847.1009385585785,0.932384796884328
848.9835352897644,0.9315568637717666
850.8692162036896,0.9329581600195742
852.7688682079315,0.932437788409818
854.6580369472504,0.9310776499211406
856.5544192790985,0.9334134632582831
858.3979887962341,0.9334106121756586
860.2622227668762,0.9330790198492623
862.1428565979004,0.9330722217439958
863.9952030181885,0.9322150263651484
865.7765235900879,0.9335837361915439
867.5722453594208,0.9357356241334457
869.4647305011749,0.934741740740478
871.2912817001343,0.933729827639076
873.1147494316101,0.9350142020047364
874.9835331439972,0.9354170374853156
876.903112411499,0.934806849577761
878.8435039520264,0.9345291865617069
880.8247368335724,0.9359771754636234
882.6887452602386,0.9340019548680464
884.5557007789612,0.9359136828690279
886.4136564731598,0.9359001813068369
888.2405598163605,0.9351424540808008
890.0669724941254,0.9360537411562925
891.8380725383759,0.9351970590749764
893.7298767566681,0.9343830530373484
895.5190439224243,0.9359300431514874
897.3476715087891,0.9353113875218063
899.1833488941193,0.935600990973033
901.0785689353943,0.9368374495284567
902.9784240722656,0.93651953654366
904.8402254581451,0.936852965242449
906.8115422725677,0.9367508179389368
908.7906680107117,0.9365275763005945
910.7249550819397,0.9380215645332554
912.6203532218933,0.9378032579584122
914.4904253482819,0.9374995554480727
916.4289910793304,0.9378442396050342
918.3016817569733,0.9377234697431741
920.1726605892181,0.9379088685363217
922.0841913223267,0.9385509934719795
923.9535262584686,0.9372033381979965
925.7704997062683,0.9388261641715465
927.6163110733032,0.9383397175690354
929.3947079181671,0.9369751475261008
931.2238755226135,0.9375315973483148
933.033016204834,0.9375155766012746
934.8442957401276,0.9370274938414929
936.6472449302673,0.9366583825278255
938.4388194084167,0.937185463980725
940.231522321701,0.938866609038219
942.1192812919617,0.9386218257279165
943.9593377113342,0.9395919645780835
945.7238645553589,0.9382702075581149
947.5716805458069,0.9382392530858894
949.404337644577,0.9396924041791981
951.2647223472595,0.9388169299939394
955.7387926578522,0.9386811634526894
957.6611521244049,0.9393246257223683
959.6280839443207,0.9398030843067368
961.4657361507416,0.9400369464276798
963.3938660621643,0.9394969020358049
965.2416126728058,0.9383054100975314
967.0385553836823,0.9400751476113796
968.9497349262238,0.9401218512844266
970.8414239883423,0.9412903544906627
972.7025003433228,0.9410401830767701
974.7812278270721,0.9384546621923621
976.6513721942902,0.94115887104817
978.4626002311707,0.9418150733722753
980.2514684200287,0.9401740957952883
982.0663132667542,0.9410282867817115
983.9149754047394,0.9408231811453945
985.7067894935608,0.941033495135281
987.5070114135742,0.9390841958201466
989.308039188385,0.9398985003136227
991.2202003002167,0.9414908359568767
993.1036250591278,0.9408175890438233
994.9444053173065,0.9413425143810277
996.8893072605133,0.9415448556645649
998.7723557949066,0.9412933910697806
1000.6608519554138,0.9411613437814748
1002.5407524108887,0.9410922595002197
1004.4229960441589,0.9418296782112857
1006.4027462005615,0.9409350413270089
1008.2844135761261,0.9417356399417427
1010.1302044391632,0.9422753943240211
1012.0583441257477,0.9421794236352049
1013.9075350761414,0.9419976069739615
1015.7576823234558,0.9435142857142857
1017.7808737754822,0.9431630797104013
1019.6475281715393,0.9427708488789397
1021.4355673789978,0.9430570850058613
1023.2575812339783,0.9431204321576104
1025.042233467102,0.9439555745407946
1026.9033243656158,0.9440135724672806
1028.6979885101318,0.9433000607095964
1030.5060193538666,0.9445405313448071
1032.3446338176727,0.9436874919747186
1034.197690486908,0.9442389697822596
1036.097445487976,0.9448966679226235
1037.9796481132507,0.9435136906288286
1039.8928167819977,0.9429609934093287
1041.7969391345978,0.943635472946589
1043.752921819687,0.9449736731480362
1045.676365852356,0.9452779855749551
1047.6302285194397,0.9449419993176389
1049.5398743152618,0.9455635116090367
1051.4050452709198,0.9456024977219589
1053.2707016468048,0.9451785332478084
1055.1766006946564,0.9439495332679766
1057.0976231098175,0.9454239778474753
1059.046826839447,0.9449014500365525
1061.0294592380524,0.9428759959982688
1062.9410536289215,0.945080563196088
1064.8967235088348,0.9449429614742265
1066.797676563263,0.9442917953901567
1068.7398455142975,0.9448483168823417
1070.6362466812134,0.9439845435699277
1072.51722407341,0.9441622923222264
1074.384377002716,0.9454180487735433
1076.316908121109,0.9446765198583515
1078.2181508541107,0.9443545640326976
1080.0769038200378,0.9440530577971338
1081.888465166092,0.9446138139330431
1083.674255847931,0.9463042969331943
1085.5188188552856,0.9471994089061923
1087.299072265625,0.946748831279218
1089.1085603237152,0.9458047665687235
1090.918850183487,0.9455249881144139
1092.7249269485474,0.9462207139871486
1094.5527548789978,0.9469632953907987
1096.3865938186646,0.9459543892533583
1098.1908333301544,0.9460575017227784
1100.1467077732086,0.9463755062092639
1101.9869213104248,0.9458257558536031
1103.8935899734497,0.9461195120739695
1105.6906163692474,0.947210915228275
1107.5529747009277,0.946907179887792
1109.381918668747,0.9473071737742141
1111.2347621917725,0.9468289648542426
1113.0547413825989,0.9468078289534578
1114.8855259418488,0.9464021781408013
1116.741263628006,0.9476542507819165
1118.6307492256165,0.9474035850853626
1120.4000458717346,0.9474563079317908
1122.2368876934052,0.947939231760325
1124.161375284195,0.947860763002822
1126.0179007053375,0.9467116095341064
1127.847059249878,0.9485297774241446
1129.6360692977905,0.9482638345126067
1131.4293367862701,0.9464888385750168
1133.2442529201508,0.9466707526529216
1135.1558451652527,0.947960979641862
1136.951910495758,0.9485214977624201
1138.796885251999,0.9484771699706861
1140.7452311515808,0.94899417624848
1145.2080721855164,0.9492321513203037
1147.1323091983795,0.948496120735466
1149.079982995987,0.9479468805095831
1150.9829416275024,0.948638259010428
1152.808580160141,0.9490178267287385
1154.618063211441,0.9486477452939545
1156.469209909439,0.9491362152130952
1158.2701115608215,0.9486377467978204
1160.1359996795654,0.9488673507091494
1162.0745565891266,0.9500803329393362
1163.921939611435,0.9500492213117656
1165.814953804016,0.9504484320879653
1167.721714258194,0.9493728168794988
1169.6292221546173,0.9500952758750151
1171.4739134311676,0.9499158039831466
1173.256175518036,0.9491154039172445
1175.0277423858643,0.9496650011355894
1176.8493099212646,0.949827630416821
1178.6859323978424,0.9492315186772378
1180.5072419643402,0.9500117143404826
1182.3248295783997,0.9504132817765795
1184.1727979183197,0.949793492352487
1185.9609773159027,0.9499971661754704
1187.7840192317963,0.9508500991782375
1189.6291522979736,0.9492128271620685
1191.4596538543701,0.9502954960849435
1193.306292772293,0.9506410437834318
1195.1583819389343,0.9504508336168765
1197.0397493839264,0.9507601898162311
1198.8758404254913,0.9498494562714747
1200.831758260727,0.9504313703268215
1202.6944742202759,0.9518632877530984
1204.6644270420074,0.9517538608883036
1206.5903060436249,0.9513162741930914
1208.5087821483612,0.9508863785106564
1210.3113520145416,0.9518809776833157
1212.1199297904968,0.9525479328092302
1213.9663727283478,0.9515508552771665
1215.8019161224365,0.9507380073800739
1217.6836354732513,0.9512212349376317
1219.5445129871368,0.952250134526608
1221.5131707191467,0.9522549609140109
1223.3906643390656,0.9517077079064359
1225.2731187343597,0.9517606408264335
1227.1432898044586,0.9504560193852392
1228.9713010787964,0.9507448683686814
1230.9300982952118,0.951848325066443
1232.8373897075653,0.9516018411805051
1234.799887418747,0.9516569394311162
1236.7252976894379,0.9521661737903254
1238.6163582801819,0.9514477938211428
1240.5024573802948,0.9512146639973875
1242.3858931064606,0.9513525753062134
1244.3725306987762,0.9521919691579379
1246.3134226799011,0.9520937311953559
1248.2245099544525,0.9519050858989623
1250.1292595863342,0.9513927280459281
1252.0171747207642,0.9517710343462619
1253.9078221321106,0.95250184376241
1255.7419047355652,0.9521560283687942
1257.6379635334015,0.9518947963800904
1259.5996053218842,0.9524675269336478
1261.4733707904816,0.9525578230328119
1263.4047865867615,0.9528980128517804
1265.297967672348,0.9532446536956152
1267.1419048309326,0.9523863523608375
1268.934211730957,0.9511194583106806
1270.7496600151062,0.9535171413539608
1272.5938475131989,0.9530007843802337
1274.4650654792786,0.9528631927821765
1276.315453529358,0.9535589629850789
1278.1185817718506,0.9526319498273554
1279.958997964859,0.952810931874238
1281.8137221336365,0.9530146833567251
1283.6048216819763,0.9534924745446977
1285.4704339504242,0.9545086795452288
1287.389220237732,0.9546464717955977
1289.3213465213776,0.9533385038426285
1291.2491717338562,0.9539192804690613
1293.1839451789856,0.9535312180143295
1295.0721464157104,0.9534361177451492
1297.0063359737396,0.954150383325859
1298.9351131916046,0.9538998606438536
1300.8412170410156,0.9544901883164622
1302.7465012073517,0.9543965124230681
1304.6239490509033,0.9537772519858037
1306.4962079524994,0.9551661614301499
1308.3496742248535,0.955041211629017
1310.2726378440857,0.9538102808691044
1312.1386888027191,0.9550189159565817
1314.0208258628845,0.955167880618227
1315.990746498108,0.9549666905013061
1317.868397474289,0.9554142838898271
1319.7800884246826,0.9557023013263802
1321.7697987556458,0.9547845859431824
1323.6250705718994,0.9546686725613478
1325.5452997684479,0.954921868353138
1327.4746751785278,0.9553633266901298
1329.367629289627,0.9557171464685916
1331.2841472625732,0.9553994607634454
1335.7878885269165,0.9555995475113124
1337.7897772789001,0.9551496903936829
1339.7127139568329,0.955574265761973
1341.620012998581,0.9558473480862005
1343.5537009239197,0.9557745123021603
1345.4549312591553,0.956164635743771
1347.3315725326538,0.9562850439134349
1349.3042209148407,0.9557974658441403
1351.1672382354736,0.9554752797846721
1353.0828831195831,0.9559174902093849
1354.9976935386658,0.9568770438890819
1356.9580788612366,0.957116018574315
1358.9382030963898,0.9567148241650225
1360.885451555252,0.9569108737301257
1362.8551115989685,0.9562203161551002
1364.7561204433441,0.9560983205112781
1366.6380689144135,0.9568208141472924
1368.5671367645264,0.9566367487817126
1370.5000054836273,0.9558133619715127
1372.4754991531372,0.9558557027975989
1374.4371409416199,0.9564066448192635
1376.3349432945251,0.9561104591151393
1378.311564207077,0.9565703925095967
1380.2124426364899,0.9561823539411798
1382.2155578136444,0.9561814450498903
1384.1349029541016,0.958331857247111
1386.0919182300568,0.9585080462375339
1388.0865604877472,0.9581343949676268
1390.0402054786682,0.9575075614966475
1391.9863600730896,0.9577999388713954
1393.8681194782257,0.9576646473234847
1395.8213324546814,0.9575335400962225
1397.7069826126099,0.9581499673490247
1399.6515142917633,0.9574188256590113
1401.6025795936584,0.9571434627177798
1403.5372264385223,0.956756219752771
1405.3496675491333,0.9572259254006523
1407.1348326206207,0.957823571842779
1409.0190017223358,0.9578345201139875
1410.8456363677979,0.9577410870628602
1412.7305369377136,0.9567753873970591
1414.5232923030853,0.957751067732865
1416.3309216499329,0.957724750905797
1418.1794641017914,0.9581252780936371
1419.9913918972015,0.9571530571127622
1421.806877374649,0.95674631533514
1423.6929340362549,0.9568661909452306
1425.5421051979065,0.9571804447462231
1427.36767244339,0.9579999575542776
1429.1919293403625,0.9586606094057374
1431.0065295696259,0.9579415224450408
1432.7926094532013,0.9569888677900057
1434.6661038398743,0.9584531595054997
1436.4459002017975,0.9584711399457001
1438.2876603603363,0.9574097664543524
1440.1185309886932,0.9583250588669182
1441.965018749237,0.958460451977401
1443.798862695694,0.9580214451819024
1445.6407852172852,0.9587102908515515
1447.6086978912354,0.9582983408258468
1449.5150299072266,0.9579035247838577
1451.5183501243591,0.957567406313038
1453.4721419811249,0.9562546668733006
1455.336894750595,0.9577329218922516
1457.2518706321716,0.9582558585156061
1459.1685535907745,0.9582930563689347
1461.090031862259,0.9576302326238729
1462.9743580818176,0.9589478841934086
1464.8493559360504,0.9590678767519654
1466.6958124637604,0.9586169882206718
1468.5239894390106,0.9590066168744498
1470.4276010990143,0.9592248116844079
1472.2709894180298,0.9582913190943257
1474.1103200912476,0.9582313070016679
1476.033217906952,0.9589167020223448
1477.8836314678192,0.9592208599355896
1479.712975025177,0.9588711628502711
1481.5374693870544,0.9589811328751352
1483.3942439556122,0.9587698642112833
1485.1977088451385,0.9593656522882132
1487.0491254329681,0.9590443927381769
1488.8397409915924,0.959760243714526
1490.6973142623901,0.9597211079002862
1492.4660775661469,0.9596335730871609
1494.2969663143158,0.9589734168091693
1496.1837034225464,0.9595162055559883
1498.058590888977,0.958874474177242
1499.986748456955,0.9588667128732478
1501.8439168930054,0.9599977355873675
1503.71120429039,0.9597793415608755
1505.4874551296234,0.9600357190948327
1507.3376545906067,0.9605270606884059
1509.1244902610779,0.9601776796955679
1510.9218549728394,0.9597177050783327
1512.719017982483,0.9597740208988191
1514.5076446533203,0.9592968949022049
1516.3157958984375,0.9595365064957168
1518.1509721279144,0.958900822830367
1520.0234863758087,0.9596427740037669
1521.820083141327,0.9600215792611942
1526.250369310379,0.959364544946562
1528.124118089676,0.9601635910789086
1529.9408068656921,0.9599903829835379
1531.7762727737427,0.960141028545537
1533.5483031272888,0.960206300964202
1535.3853516578674,0.9605441984257318
1537.2275364398956,0.960478855940877
1539.0770251750946,0.9605927016183244
1540.8651583194733,0.9608185144218497
1542.7109985351562,0.9605348712294689
1544.556398153305,0.9606974518907043
1546.4069986343384,0.9604973412352812
1548.2875871658325,0.9600989923987978
1550.1782093048096,0.9602060819657048
1552.0894649028778,0.9596192122169415
1554.0030570030212,0.9596518987341771
1555.8501992225647,0.9603532972758398
1557.749635219574,0.96037170561029
1559.6382308006287,0.9609184344738313
1561.5455231666565,0.960796805980292
1563.4741749763489,0.960164514829655
1565.3283960819244,0.9598704311417902
1567.2435510158539,0.9604460460233238
1569.1076860427856,0.9604094983220763
1570.985536813736,0.9607375593464986
1572.8738148212433,0.9608489930267368
1574.7552785873413,0.9609321937966946
1576.6747689247131,0.960089350091188
1578.5924422740936,0.9609067645828755
1580.445648431778,0.9606849208537473
1582.304770231247,0.9609417027662165
1584.1696383953094,0.9611330978623204
1586.0443472862244,0.9613827160493829
1587.918458223343,0.961522700617502
1589.7930998802185,0.9623110770996748
1591.646312236786,0.9617736032662731
1593.544109582901,0.9629797543317797
1595.44304895401,0.9627657691463527
1597.290789604187,0.9616803900401472
1599.1585948467255,0.9625062891076199
1601.0314111709595,0.9623226919026651
1602.9332008361816,0.9619276221226218
1604.8372552394867,0.9613893868643137
1606.7727041244507,0.9613194802990332
1608.6322824954987,0.9615569505712024
1610.5264120101929,0.9613995325447977
1612.3812294006348,0.9617447719739641
1614.3131618499756,0.9616967126193002
1616.2148401737213,0.9610572211728282
1618.1262452602386,0.9622844218264065
1620.1398403644562,0.96180565361046
1622.0344495773315,0.9619490480173527
1623.9261376857758,0.9617703393244609
1625.7940273284912,0.9614734469643611
1627.737405538559,0.9616862847799775
1629.6422274112701,0.9615613151491144
1631.5795755386353,0.9623763214127039
1633.4323704242706,0.9634070383058237
1635.3033428192139,0.9622872336664051
1637.176906824112,0.9622141691567593
1639.078730583191,0.9621335821475779
1640.9397356510162,0.9617927266035305
1642.8203675746918,0.9620521368185382
1644.7242059707642,0.9626663459429631
1646.6340370178223,0.9625756975493803
1648.5025928020477,0.9625433020312268
1650.4198896884918,0.9624848557845589
1652.410195350647,0.9630734431328197
1654.2622499465942,0.9631353631099734
1656.1737551689148,0.9634351220476332
1658.068906545639,0.9623708822134276
1659.922245502472,0.9625959871191478
1661.8328399658203,0.9627482100659542
1663.696358203888,0.9624483372205956
1665.596432685852,0.9620772605065798
1667.557327747345,0.9623684730175746
1669.4379036426544,0.9627300983550717
1671.321796655655,0.962620402025733
1673.2873890399933,0.9625054703050666
1675.2096199989319,0.963058047586965
1677.085907459259,0.9628216811127358
1678.986836194992,0.9628807846407145
1680.8800115585327,0.962861170337104
1682.8018045425415,0.9622712308400297
1684.6759798526764,0.9618459712961916
1686.5458397865295,0.9633941183568879
1688.4177196025848,0.9633751889150977
1690.2943704128265,0.9628662932603452
1692.1656546592712,0.9629298857418276
1694.0610918998718,0.9622682845815165
1696.0011518001556,0.9636255555241033
1697.8705508708954,0.9637171705752258
1699.7941002845764,0.962887689213507
1701.7303261756897,0.9636913659839463
1703.626482963562,0.9638641086904273
1705.5345666408539,0.9634900465904277
1707.42414021492,0.9640645943703325
1709.2840847969055,0.963999464256762
1711.1442086696625,0.9639461452608679
1713.0308589935303,0.9641466476583613
1717.4536187648773,0.9637107814573257
1719.3176205158234,0.9641614573020677
1721.2222180366516,0.9630140492577214
1723.1867671012878,0.963697810321763
1725.0818500518799,0.9635927991348785
1726.9958515167236,0.9632288017317497
1728.9499492645264,0.9639163993937899
1730.8586902618408,0.9642912591212545
1732.7175941467285,0.9637421410486189
1734.5915899276733,0.9639061319322331
1736.4974660873413,0.9648143036120017
1738.4090585708618,0.9646731413642302
1740.1681249141693,0.9633958088095356
1742.0411539077759,0.9646794118895665
1743.8622786998749,0.9646476816873857
1745.6906926631927,0.9637597336643721
1747.5642268657684,0.9641085952333721
1749.3248064517975,0.9634165333484349
1751.1063640117645,0.9633582505699906
1752.948218345642,0.9634003866006756
1754.7573051452637,0.9635836515344364
1756.6402666568756,0.9635348666520815
1758.594129562378,0.9632017456853799
1760.476909160614,0.9629808101136653
1762.3315842151642,0.963462825344275
1764.3009390830994,0.9643727958273554
1766.1413338184357,0.9638971315529178
1768.0310168266296,0.9637588807289063
1769.9090399742126,0.9648107722414148
1771.7594866752625,0.9648468407369729
1773.6077101230621,0.9646606264707126
1775.5355377197266,0.9645820827006603
1777.3927874565125,0.9641870162914797
1779.2801415920258,0.9640965523085832
1781.1455855369568,0.9642167507196966
1783.1192359924316,0.9643984095314909
1785.0760910511017,0.9634270377171916
1786.9149622917175,0.9634871534104553
1788.8357200622559,0.9635679635679636
1790.7588176727295,0.9642082046134162
1792.622059583664,0.9644978373059415
1794.4424214363098,0.9644178885216262
1796.3108718395233,0.9647067132817742
1798.146959066391,0.9647236984566177
1799.960108757019,0.9647967519928703
1801.8320906162262,0.9646842774403165
1803.7291543483734,0.9653839619435949
1805.5743114948273,0.9651582974450361
1807.433231830597,0.9657890276286795
1809.3393967151642,0.9657313821322224
1811.259824514389,0.9648343565224772
1813.1432886123657,0.964410999207876
1815.0031173229218,0.9647736357654783
1816.8670370578766,0.9643731609734758
1818.7563273906708,0.96504011499869
1820.6537792682648,0.9651439674969087
1822.5159912109375,0.9642859666103815
1824.3776671886444,0.9650737379466819
1826.2446870803833,0.9654914258270475
1828.139396905899,0.9651332848190252
1830.0281236171722,0.9643128106586495
1831.9336152076721,0.9651016573180553
1833.839292049408,0.9652412644416372
1835.6873760223389,0.9657675539644844
1837.501531124115,0.9646384423689208
1839.4050574302673,0.9639877093082256
1841.280112504959,0.9654181122990866
1843.2054269313812,0.965788878203315
1845.0050113201141,0.9653166571595574
1846.866378545761,0.9649699500578426
1848.6489043235779,0.9655674754432242
1850.4540431499481,0.9658222758343387
1852.2816576957703,0.9662685113978706
1854.228350162506,0.9660028590434944
1856.0806024074554,0.9659421723523925
1857.9075210094452,0.9661936649284852
1859.690697669983,0.9661484488831675
1861.4816300868988,0.965852004154567
1863.2417378425598,0.9656311543103996
1865.0667436122894,0.9658849820372831
1866.9087522029877,0.9658247918908206
1868.754872560501,0.9659903354339163
1870.5869212150574,0.96591141625329
1872.4262373447418,0.9654368438157951
1874.2791259288788,0.9658825274189788
1876.19566988945,0.9660231605605506
1878.0889472961426,0.9657360585843993
1879.9261519908905,0.9655936906468218
1881.7782015800476,0.966220468543386
1883.6701242923737,0.966124757274673
1885.5249598026276,0.9648417420694997
1887.3221995830536,0.9649094311641537
1889.1737220287323,0.9653373036974016
1891.0490908622742,0.9653680568767131
1892.9291532039642,0.9659209671496766
1894.7960045337677,0.9666286346016201
1896.6412360668182,0.9668098289093853
1898.4906363487244,0.9672338233322277
1900.3701856136322,0.9671940569354656
1902.2841758728027,0.9669834952757961


==> data/ppi2_rw.csv <==
time,acc
0.0,0.0
2.256258010864258,0.39623861883675804
4.062074184417725,0.3629172698852311
5.906410217285156,0.3724416796267496
7.712486028671265,0.40259236802083437
9.514097213745117,0.41093780848963474
11.529565572738647,0.4097968700600696
13.424004316329956,0.4155192028559099
15.041448593139648,0.412134139116009
16.888084888458252,0.4080427307231124
18.655749559402466,0.40862800425240187
20.37833523750305,0.42398620676219323
23.240970373153687,0.445372592746584
26.142775535583496,0.4527874711148949
29.317044973373413,0.4539392628401065
30.97611403465271,0.45794851455228813
32.74074459075928,0.4735564627874752
35.513179540634155,0.5022853922734958
38.58268857002258,0.5019923910495664
41.55785894393921,0.5225948284886763
44.523865699768066,0.5378013755251966
47.5680456161499,0.5356712460833936
50.65114951133728,0.560313743284743
53.78741908073425,0.5315119582713943
57.11964178085327,0.5710214923931417
60.34983468055725,0.5583298328152567
63.8288140296936,0.5466451303095125
67.04380536079407,0.5877486302767705
70.21329283714294,0.5530535980278574
73.32986760139465,0.5826779362333976
76.43447923660278,0.5902019781697129
79.5194764137268,0.5600223192878752
82.54653573036194,0.5954786032401731
85.76718211174011,0.5994570602308703
88.84469413757324,0.5917447505313561
91.90046882629395,0.604874362972847
94.88508725166321,0.5978757461566679
97.91616821289062,0.6168140386881619
100.92630338668823,0.6052158498959004
104.04966044425964,0.6229121133321635
107.10082387924194,0.6061412745882649
110.24644446372986,0.6366515002459421
113.23488736152649,0.6138459605478075
116.36842656135559,0.6400675005273478
119.55571246147156,0.6282744793158477
122.64775276184082,0.6394133647223504
125.85085868835449,0.6420893637765825
128.88400769233704,0.6462974349272415
131.9227113723755,0.6282140953903544
135.05752396583557,0.66015972968822
138.03696012496948,0.6466426770458495
141.00729894638062,0.653184987484306
144.15251111984253,0.6546817935200707
147.22699069976807,0.6711077363851988
150.21161437034607,0.670512525856125
153.3125388622284,0.6403775704381796
156.43697905540466,0.6745844295623056
159.44909477233887,0.6661322902305301
162.42467141151428,0.6762547927481578
165.44166326522827,0.680239652097738
168.48243737220764,0.6659459636536367
171.4989366531372,0.6923314637123565
174.52805614471436,0.6844859842594273
177.53615760803223,0.6814460682421413
180.50751376152039,0.6905494087436198
183.56325674057007,0.7001070029175617
186.7458267211914,0.7007544267211574
189.78176283836365,0.7007985475358884
192.74561548233032,0.691222354590617
195.83559489250183,0.7107719955529158
198.90153646469116,0.7076113494678457
201.9301722049713,0.708250579605789
204.89842247962952,0.718079004703944
207.9641981124878,0.7161949317738789
211.05001258850098,0.711095095095095
214.0241870880127,0.7264380438181084
216.9908802509308,0.7158244754197823
220.1253318786621,0.7208762501278652
223.14613556861877,0.7354291607777226
226.1575517654419,0.7225383278014856
229.2028613090515,0.7355940348716716
232.38335061073303,0.7389008529846799
235.41401553153992,0.7312441541496696
238.40541529655457,0.7400536569007042
241.36157321929932,0.7378739092254016
244.34755873680115,0.7453825358000196
247.33815670013428,0.7361735531292372
250.36646628379822,0.7498709286403735
253.33742761611938,0.7440953176083208
256.3083953857422,0.7511155180961826
259.27891755104065,0.7437594151004407
262.2614691257477,0.7530955120828537
265.3024170398712,0.7513229937458479
268.3485984802246,0.7567286982661109
271.34770011901855,0.7616333853471735
274.38626408576965,0.7536121139346115
277.3598909378052,0.7716136508832663
280.3081157207489,0.7631843468252446
283.2653946876526,0.7627941612273277
286.2556164264679,0.7685902891183845
289.27044796943665,0.7716319159913806
293.1978483200073,0.7683386178706498
296.2605152130127,0.7730791775461889
299.22555899620056,0.7766035844829619
302.21407556533813,0.7700841800613066
305.2008476257324,0.7825246759424426
308.0382823944092,0.7785023170161061
310.99711298942566,0.7779741858799507
314.0173456668854,0.786285953414687
316.98729705810547,0.7793020017803748
320.0292053222656,0.781826230308951
323.1611566543579,0.7912423549393982
326.13675594329834,0.785396666134586
329.09761929512024,0.785067497089991
332.0614094734192,0.7942683377726805
335.0366404056549,0.7964445105623326
338.05709958076477,0.7864297501631039
341.05385541915894,0.7975357658245004
344.1067485809326,0.7943788679707163
347.12540578842163,0.7971092077087794
350.1132986545563,0.7975449921013448
353.19007325172424,0.7973773203183838
356.17655181884766,0.796983794442048
359.1645202636719,0.8040727719262339
362.1447129249573,0.8039432774702359
365.17577290534973,0.8041200125573678
368.2974548339844,0.8073255051558681
371.37469387054443,0.8039396029738637
374.362286567688,0.8060861263848084
377.3244445323944,0.8101380539528139
380.3028802871704,0.8101971659708885
383.28197741508484,0.8105875981586785
386.25897669792175,0.81693622695503
389.26256823539734,0.8159359596783159
392.32126331329346,0.8129087333648379
395.3486752510071,0.8192778261808487
398.43683409690857,0.8170370704293076
401.4525771141052,0.8188512956178615
404.4284818172455,0.8207858237691129
407.4098000526428,0.8228290122404193
410.37405157089233,0.8235907753064341
413.34333395957947,0.8267133032961821
416.3296263217926,0.8213385149366638
419.3644881248474,0.8209479446720237
422.355548620224,0.8293930379416522
425.3539204597473,0.8294881915906124
428.3847403526306,0.8238899472174326
431.4098482131958,0.8312804438361809
434.4016444683075,0.8305520184080601
437.39753222465515,0.8305229471558297
440.35148000717163,0.8333878351863965
443.3401961326599,0.8309859154929577
446.31827425956726,0.831937448312157
449.2641382217407,0.8361917994587006
452.3914134502411,0.8324696453857974
455.37062311172485,0.8361553340276745
458.36953592300415,0.8400266903262232
461.3870153427124,0.8356973995271868
464.41513776779175,0.8387481978767711
467.4066150188446,0.8387149917627678
470.40181374549866,0.840500425332199
473.36663699150085,0.8386815761608303
476.4825084209442,0.8466472474769766
479.4313623905182,0.8438188331096063
482.41021490097046,0.8426915527904306
485.4248557090759,0.8468116153509412
488.41669511795044,0.8464252553389043
491.42692613601685,0.8442955123851603
494.38095903396606,0.8485301335443085
497.37338876724243,0.8471996693336482
500.3098909854889,0.8482661437635602
503.23511838912964,0.8514860171815025
506.18264985084534,0.8502996683571036
509.117556810379,0.8516237402015678
512.1449546813965,0.8563422463064412
515.0784101486206,0.8552915135620832
518.0331130027771,0.8519846427344299
520.9986138343811,0.8533891407975815
523.9829061031342,0.8544277873351356
526.9367980957031,0.8578207702135425
529.8839886188507,0.8576511670648778
532.8218276500702,0.858402049298322
535.770138502121,0.8592533119229224
538.798089504242,0.8610094828414525
541.8831007480621,0.8626315942958794
544.8445115089417,0.8598539289590239
547.7950801849365,0.8596863326459169
550.8461837768555,0.8616364634816036
553.7905249595642,0.8645281018027573
556.7291235923767,0.8651634952356129
559.7094032764435,0.8631171402816569
562.6800670623779,0.8648394996553898
565.6461045742035,0.8668308750655861
568.603417634964,0.8651634360394416
571.566965341568,0.8701427757237428
574.5698118209839,0.8664524075005284
577.5116052627563,0.8676028753922508
579.1891484260559,0.873207411404929
580.8419258594513,0.8704943828448055
582.5426959991455,0.8657609336319697
584.1524255275726,0.87175595689786
586.3893764019012,0.872773333139209
587.9879393577576,0.8678067198495599
589.5825371742249,0.8733780237292844
591.1873362064362,0.8709028534646079
592.8158917427063,0.872236628136949
594.4200756549835,0.8746631118323819
596.0404536724091,0.8745024857488592
597.6354508399963,0.8740643795126686
599.3755140304565,0.8768024137148215
601.0699591636658,0.8790232913048218
602.71502161026,0.879090616119298
604.4327836036682,0.8766653783608374
606.0319972038269,0.8775078044840309
607.7105658054352,0.880525477474318
609.4544107913971,0.8800560499248815
611.151437997818,0.8791380019991768
612.8452739715576,0.8788730765616981
614.6279392242432,0.8804330191879415
616.314698934555,0.8856059237854434
618.1123127937317,0.8811680886621515
619.9172468185425,0.8821713009263653
621.7133898735046,0.8844821114030781
623.4595243930817,0.8852841808775349
625.303662776947,0.8872261289010287
627.1549611091614,0.8878807706288623
628.9886860847473,0.8832470916363904
630.8290205001831,0.886390961106685
632.6302998065948,0.8886368263385975
634.3856468200684,0.8863196796157691
636.1734325885773,0.887312671175041
637.8168578147888,0.8908876012568826
639.4503149986267,0.8871840497061096
641.0587277412415,0.888801146500541
642.6857781410217,0.8915768290929998
644.3040692806244,0.8899216396302623
645.9111907482147,0.8883088118968517
647.5096306800842,0.8917627954267825
649.1019976139069,0.895048990605925
650.7022850513458,0.8914881398070675
652.3718667030334,0.8924615047799752
654.0445244312286,0.8940901280736966
655.7150580883026,0.8923275684881229
657.3153805732727,0.8962504865285646
658.9211022853851,0.8936503334299797
660.5114085674286,0.8941453635552173
662.1118712425232,0.8962701453767885
663.7323501110077,0.8947310799862784
665.3638648986816,0.8967726642579571
666.9866235256195,0.897016194067261
668.606840133667,0.8962335202802009
670.2095532417297,0.8995332344321019
671.8445591926575,0.8992069340376323
673.4503309726715,0.8965849449996405
675.0876467227936,0.8972930169809661
676.6946606636047,0.9007676384336727
678.3206598758698,0.8995571891641584
679.9174077510834,0.8995946982144812
681.5468323230743,0.900229514565901
683.141674041748,0.901660521961274
684.7666456699371,0.9006547851350766
686.3657221794128,0.9018411591676653
687.9921510219574,0.9027001761766081
689.5857579708099,0.9019848398545328
691.2200584411621,0.9036099471539447
692.8194811344147,0.903715813001367
694.4614014625549,0.9030042045792879
696.1325170993805,0.9033703025734898
697.8161885738373,0.9036837898713943
699.4139294624329,0.9044016158287624
701.0426506996155,0.9053704361440719
702.6529982089996,0.9055345023846919
704.3048403263092,0.9041904016465916
705.8964395523071,0.9062956481494873
707.5231966972351,0.9078427711795034
709.1837615966797,0.9028398432690428
710.8094890117645,0.9072405569770728
712.4261283874512,0.9098167585838819
714.0787053108215,0.9055752263756675
715.7632038593292,0.9069686055498039
717.4377150535583,0.9099849630490091
719.0641541481018,0.9066760231866261
720.7720544338226,0.9093741885224617
722.5160253047943,0.9099216332668228
724.1219506263733,0.9090394537287656
725.713189125061,0.9108805990450214
727.3949174880981,0.911411868807752
729.0747718811035,0.9132830792073554
730.6693291664124,0.9113885768599327
732.3247449398041,0.9104371537145012
733.9144599437714,0.9129353589344157
735.692489862442,0.9110562120103455
737.6376683712006,0.9120849053886697
739.5976729393005,0.9138926740639802
741.3683352470398,0.9133653533639089
743.0524551868439,0.9121349735571396
744.7023730278015,0.9135351955630856
746.54083776474,0.9141909690570696
748.4047293663025,0.9139127821270626
750.0558309555054,0.913277555474718
751.6670715808868,0.914699719430337
753.9460914134979,0.9144399265949409
755.6377973556519,0.91382144571653
757.2336597442627,0.9162280982109248
758.90656042099,0.9151867772422677
761.8307528495789,0.916801409020038
764.8447875976562,0.9172038318178242
768.1204783916473,0.9176742673363929
771.2097795009613,0.9183570926109365
774.8462243080139,0.9165907836149968
778.3080110549927,0.9184314975229596
781.6261658668518,0.921008355229715
784.8616020679474,0.9187082807144146
788.2019205093384,0.9187330107937789
791.1460175514221,0.9185138575065069
793.9952070713043,0.9196680294476051
797.0687918663025,0.9194790745442615
800.12855219841,0.9188881687909556
803.506222486496,0.919170662211905
806.68696808815,0.9203444872033304
809.7895593643188,0.9210071195918484
812.8441767692566,0.9219877487196408
816.0399312973022,0.9216729162318361
819.2635929584503,0.9207760944459661
822.3519368171692,0.9220566233168374
825.1347742080688,0.9219988117649586
828.2927839756012,0.9197367857601667
831.3826379776001,0.9196880498772619
834.472498178482,0.9225341572409074
837.6267640590668,0.9228831914572105
840.6858727931976,0.9236958177090069
843.6924352645874,0.9238471220963497
846.8502106666565,0.924136339709986
849.8706035614014,0.9245403927488144
853.1641101837158,0.9219101447603667
856.6339731216431,0.9233500402820456
860.2039992809296,0.9251574896261099
863.611424446106,0.9238072563830633
866.6803557872772,0.9260147297751885
869.7516460418701,0.9254713727293631
873.1782932281494,0.9239222316145392
876.3350002765656,0.9257552924291352
879.5811507701874,0.9262892937845028
882.9297528266907,0.9245572524557252
886.1406049728394,0.9254678904353572
889.3907606601715,0.9257884174311926
892.5115170478821,0.9256762571354809
895.6190872192383,0.9269447543844591
898.7501628398895,0.9268511401486036
902.1226108074188,0.9267574105498791
905.0653836727142,0.9278890909872106
908.1478374004364,0.927004581901489
911.2100157737732,0.9279983897403455
914.4277150630951,0.9294469742532292
917.8069803714752,0.9284115693290189
921.0512127876282,0.9279504533632223
924.159646987915,0.9275235729167413
927.5172791481018,0.9281409364858599
930.7685649394989,0.9291356693620845
933.7999212741852,0.9287413131825357
937.153169631958,0.9296200933808606
940.4526579380035,0.928998751847123
943.5548758506775,0.929393365472911
946.8295655250549,0.9313613684960799
949.8813452720642,0.9298848513111168
953.174533367157,0.9305976038453262
956.2096445560455,0.9321428060794098
959.1966054439545,0.9322875966935987
962.4106450080872,0.9317858834675509
965.4909820556641,0.9332751978156295
968.4269914627075,0.9331102483250748
971.4108080863953,0.9312074321050982
974.402649641037,0.9311355628718304
977.5981197357178,0.931812352153219
980.6336696147919,0.9311250599425982
983.619446516037,0.9322540455288533
986.6338088512421,0.9312932573639771
989.6656248569489,0.932396184465323
992.731073141098,0.9340777815063652
995.7537450790405,0.9299658664320132
998.7482273578644,0.931600320251585
1001.79625415802,0.9329965149314079
1004.8627316951752,0.9341295308526539
1007.8837082386017,0.9315626127751715
1010.8733079433441,0.934459009109087
1013.8447723388672,0.935868464115951
1016.9987843036652,0.934068071312804
1020.0637624263763,0.9334280160386764
1023.0589716434479,0.9353201150943532
1026.0097994804382,0.9352634379989355
1029.0040307044983,0.9343943793239415
1031.9779224395752,0.9358026634989015
1034.9128367900848,0.9367644751294524
1037.9006624221802,0.9372526367584451
1040.8701677322388,0.9370357117297645
1044.0260560512543,0.9378400376986678
1047.0343952178955,0.9369314130899757
1050.1248967647552,0.9366119045062459
1053.1407115459442,0.9373405362258934
1056.1648337841034,0.9368240184230602
1059.1982805728912,0.9376127868007217
1063.170062303543,0.9371561619330888
1066.1904711723328,0.9367644324958171
1069.3716497421265,0.9369637928698269
1072.6110067367554,0.9387012137458315
1075.7192528247833,0.9371407300294217
1078.8258171081543,0.9371543560943935
1081.8811950683594,0.9381827546983539
1084.9285159111023,0.9381086175623289
1087.895105600357,0.937819897059456
1090.9387247562408,0.9374670673179623
1094.0256764888763,0.9380447585394582
1097.050562620163,0.9382950608906825
1100.0353181362152,0.9384546494850491
1102.1709594726562,0.9388314189912249
1104.3578724861145,0.938964465272395
1106.5449357032776,0.9376357872992129
1109.128023147583,0.9372937293729372
1112.1510109901428,0.9401768512572247
1115.1372890472412,0.9387836718370612
1118.1559672355652,0.937279663622777
1121.2044231891632,0.9400654140767695
1124.4154303073883,0.9401266633459049
1127.428805589676,0.9380144585212226
1130.4462640285492,0.9394586237953068
1133.5803291797638,0.940372193608969
1136.7684829235077,0.9400759761217903
1139.6910665035248,0.9383725709750117
1142.7329003810883,0.9403258844773074
1145.7826161384583,0.9408259137017843
1148.9021804332733,0.938803016223195
1151.9551784992218,0.9413388050417886
1155.0234971046448,0.9406727915595756
1158.0331449508667,0.9389678725740443
1161.0148367881775,0.9406894776727625
1164.022601366043,0.9411112217181701
1167.2159073352814,0.9401697201544468
1170.2086126804352,0.940990749669631
1173.2936091423035,0.9415551655285616
1176.3149490356445,0.9414638662763783
1179.353926897049,0.9416831252540089
1182.3456830978394,0.9423396548050288
1185.3790273666382,0.9420035900504317
1188.3861236572266,0.9425541159459517
1191.5127363204956,0.9422634107513431
1194.54829287529,0.9428156666287146
1197.6715230941772,0.9423741836342681
1200.6643931865692,0.9427625320946067
1203.7890725135803,0.9443825605732731
1206.7735342979431,0.9434664499155098
1209.7923040390015,0.9427247345458181
1212.7920854091644,0.9435334136489264
1215.767878293991,0.9438336912244154
1218.75719332695,0.9438344925985377
1221.7763435840607,0.944655395515581
1224.874294757843,0.9436626771495819
1227.9110407829285,0.9437827197124232
1230.9445216655731,0.9428840209649242
1233.9611818790436,0.9438288824994115
1236.9386157989502,0.9438275683240623
1239.9210412502289,0.9433817632070182
1242.611661195755,0.9439932632059718
1245.0135049819946,0.9429969279781544
1248.067764043808,0.9442395035929804
1251.0660967826843,0.9462565837639583
1254.116926908493,0.9455882143416872
1257.191656112671,0.9439431072830045
1260.2421967983246,0.9453929790973125
1263.2672429084778,0.9454491403656543
1266.3683183193207,0.944973567621942
1269.341501712799,0.9450254683464837
1272.2070455551147,0.9440039713495497
1275.1836483478546,0.9453392734749829
1278.1484088897705,0.9454102945467225
1281.2440836429596,0.9453916481344206
1284.2647860050201,0.9444460349269969
1287.212786912918,0.9453829471521515
1290.261583328247,0.9456333345123978
1293.3161087036133,0.9454200081409382
1296.3144037723541,0.9460030252004908
1299.32435131073,0.9434037042017283
1302.3125967979431,0.9447670261148137
1305.4477910995483,0.9466479791116771
1308.4594042301178,0.9454373214942171
1311.5128593444824,0.9464590428456172
1314.5505874156952,0.9461546117643713
1317.6178317070007,0.9466917373257175
1320.604215145111,0.9472551283696133
1323.6483404636383,0.9471136735710727
1326.6391348838806,0.9473496900201432
1329.6267619132996,0.9477234161891982
1332.6715388298035,0.9478804626517008
1335.7484180927277,0.9472239799219344
1338.7718350887299,0.9476184398973356
1341.8790488243103,0.9476287190450738
1344.8857593536377,0.9473549578995986
1347.8835334777832,0.9482448886480938
1350.8522379398346,0.9474713963676576
1353.8438692092896,0.9478053128899981
1356.8224873542786,0.9477383645651031
1359.8625118732452,0.9481119338288588
1363.6539208889008,0.9485985978839757
1366.8941886425018,0.9479813058926153
1369.9418876171112,0.9486627291271313
1373.0014116764069,0.948642762586651
1376.008915901184,0.9484745281680148
1379.0526287555695,0.9492847484164828
1382.0483949184418,0.9503425877124257
1385.2534420490265,0.9492764423247528
1388.275587797165,0.9488449549511081
1391.3415365219116,0.9491909454288951
1394.361744403839,0.9490856988835454
1397.027142047882,0.9488130563798219
1400.012898683548,0.9491113322906298
1403.040150642395,0.9488968455017619
1405.9745404720306,0.9503383268329899
1408.9777331352234,0.950889851230766
1411.8894574642181,0.9502304147465438
1414.8184883594513,0.9499907522016874
1417.8231809139252,0.950358137684043
1420.86550116539,0.950845061417032
1423.9141099452972,0.9513775072192305
1426.93456697464,0.9510080300700496
1429.9339277744293,0.9524357662573897
1432.9433286190033,0.9519228725853409
1435.9142253398895,0.9509971753830352
1438.965053319931,0.9507904004081315
1441.9929013252258,0.9512739260796044
1444.9942831993103,0.9515891376303519
1448.0428564548492,0.9519812001868656
1450.999977350235,0.9520333458782763
1454.054964542389,0.9521164378209818
1457.0177357196808,0.9520714174200597
1460.0716972351074,0.9519204101805563
1463.0923690795898,0.9520690217429834
1466.0923233032227,0.9519158527422991
1469.0964708328247,0.9512575690338835
1472.0791897773743,0.9531243389601048
1474.9649114608765,0.9520623828191581
1477.990634918213,0.9517851148772666
1481.0019795894623,0.9505606236055018
1484.0054998397827,0.9524802769737216
1487.0629835128784,0.9515894511760514
1490.0488364696503,0.9523161631837412
1492.2421691417694,0.9530036663806369
1494.7544231414795,0.9530884891013304
1497.6885340213776,0.9528698285852417
1500.564292192459,0.9523288760749615
1503.5267775058746,0.9535012258896558
1506.5403792858124,0.9537703218108341
1509.5924606323242,0.9536661144803168
1512.6245152950287,0.9533171274477148
1515.6069746017456,0.9533816887527563
1518.6380887031555,0.9531759303874606
1521.6332800388336,0.9540637047785696
1524.613208770752,0.9543880071548223
1527.6807866096497,0.9539037251233202
1530.7255132198334,0.9540207813266764
1533.7551221847534,0.9542061502287568
1536.7532029151917,0.9534842501542017
1539.731284379959,0.9541873358622702
1542.6738851070404,0.9543552008158699
1545.6845469474792,0.954482503923922
1548.6267247200012,0.9547890320881873
1551.722258090973,0.9550022954409012
1554.723679304123,0.9546551270097722
1557.7471659183502,0.9541352418699476
1560.7720222473145,0.9536454825789529
1563.8622438907623,0.9535795454545455
1566.8262841701508,0.9542494798656528
1569.882336616516,0.9549055065064
1572.8169257640839,0.954857738420198
1575.637550830841,0.9557396684550344
1578.3096525669098,0.9551728054979695
1581.3585557937622,0.9549247562300706
1584.3311622142792,0.9555679704682228
1587.3483757972717,0.955640285108623
1590.3626172542572,0.955402344554343
1593.1408591270447,0.9559370974819177
1594.762946844101,0.9553765084873526
1596.4020845890045,0.955037835228644
1598.1290380954742,0.9553824011117176
1599.7715706825256,0.9550215737481548
1601.4852437973022,0.9565402914382027
1603.1822423934937,0.9579956617891235
1604.8668353557587,0.9560911518302417
1606.5388996601105,0.9563004788792795
1608.3608939647675,0.9578767510167195
1610.1312584877014,0.9569190139601884
1611.9279832839966,0.9559697229363039
1615.1901133060455,0.9571325188370013
1618.142786026001,0.9561642289953598
1621.506670475006,0.9564975499111977
1624.6328332424164,0.9579327093777962
1627.8436572551727,0.9564260159618384
1631.1586964130402,0.9567239448474603
1634.2320621013641,0.9580548921786087
1637.438789844513,0.9576329318916318
1639.130982875824,0.9579818795523184
1640.7752635478973,0.9573497854077253
1642.5411372184753,0.9575902828496268
1645.3485736846924,0.9580155929888458
1648.2508263587952,0.9575675351012938
1651.4363522529602,0.957576875070918
1654.5254991054535,0.9566875627059066
1657.1221034526825,0.9580286416117454
1660.0380382537842,0.9577486769859398
1663.1577491760254,0.9575975242746011
1666.4193706512451,0.9586146916783924
1669.464840888977,0.9585594019730916
1672.828621149063,0.9577019351453309
1676.2475826740265,0.9579671244130624
1679.4435200691223,0.9586107255163037
1682.6151432991028,0.9587535676918368
1685.9039528369904,0.958932063600034
1689.062774181366,0.959267481364323
1692.2575764656067,0.9578273035894377
1695.4571685791016,0.9580454306834466
1698.612354516983,0.95859505010091
1701.824461221695,0.9595979614949036
1705.1030111312866,0.9584224551430094
1708.1666159629822,0.9587634705524166
1711.2027461528778,0.9591421914063331
1714.2716989517212,0.9579335898329433
1717.7282412052155,0.9583785586084094
1721.2001852989197,0.959372480230864
1724.651587486267,0.9588397652851984
1727.8270661830902,0.9591412791480854
1731.1186468601227,0.9593431427417698
1734.2283627986908,0.9595881413101367
1737.3791811466217,0.9595895077499573
1740.6465590000153,0.9597599293909973
1743.821944475174,0.9593019534777879
1746.9842982292175,0.9594005256055118
1750.0653693675995,0.9597370931835046
1753.172282218933,0.9593997356790632
1756.447069644928,0.9586243190578463
1759.595332622528,0.9593812912921428
1762.823336839676,0.9603838303662546
1765.8873283863068,0.9600408310826618
1769.1618778705597,0.9593017067026222
1772.21701669693,0.9599977299651692
1775.4087994098663,0.9605889319933901
1778.4234008789062,0.9609934859192368
1781.4354951381683,0.960719201895923
1784.4289755821228,0.9603565497565753
1787.696439743042,0.960816632593148
1790.7385766506195,0.9610433772324434
1793.7918899059296,0.9610798841764606
1796.9293053150177,0.9600898984402056
1800.2126274108887,0.9603487942738659
1803.1496334075928,0.9610755949934087
1806.241352558136,0.9599226813214722
1809.3827168941498,0.9606127848425365
1812.383751153946,0.9603340883352209
1815.5054428577423,0.9611913676804711
1818.5778875350952,0.9608533363553301
1821.708890914917,0.9613326917088911
1824.7888429164886,0.9611900028401023
1827.8566884994507,0.960063501513122
1830.8506648540497,0.9615585959054316
1833.8929455280304,0.9617257388744197
1836.897320985794,0.9606977617492224
1839.8727369308472,0.9610979127778719
1842.9091806411743,0.9615283622763627
1845.9473218917847,0.9608311423246189
1848.9276254177094,0.9615673067398718
1852.10995554924,0.9603850215830396
1855.108763217926,0.9599391552819754
1858.1463463306427,0.9606938132160956
1861.049973487854,0.961114228286114
1864.081714630127,0.9613127797115862
1867.0574703216553,0.9608403480229186
1870.029380083084,0.9619137996968966
1873.0040218830109,0.9611536281179138
1875.9913561344147,0.959799493068634
1878.9308845996857,0.9611214077245905
1882.0197365283966,0.9618440620352666
1885.214955329895,0.9610277218170985
1888.191813468933,0.9608454928606457
1891.2189619541168,0.9617700244654823
1894.2048966884613,0.9623792577529233
1897.199687242508,0.9610774410774411
1900.408727645874,0.9609114039202308
1903.4402899742126,0.9614180998026501
1906.4420256614685,0.9615936164473031
1909.4331262111664,0.9617901685373342
1912.474145412445,0.9623162154895495
1915.590845823288,0.9627936039080918
1918.6868929862976,0.9633036611426388
1921.6237757205963,0.962178816745343
1924.652734041214,0.9619212339448242
1927.6179687976837,0.9619580617738736
1930.744488954544,0.9623194161743532
1933.8357689380646,0.9618570044345742
1936.8818995952606,0.9618749248601516
1940.1197247505188,0.9624510546700749
1943.1669096946716,0.9622275411786367
1946.15513753891,0.9629414349915647
1949.1219940185547,0.9632239532481499
1952.088268995285,0.9633024273804549
1956.0773129463196,0.9630646439488282
1959.0643548965454,0.9632600992204112
1962.1160006523132,0.9636882789306995
1965.1714553833008,0.9627384913150664
1968.2120277881622,0.9628824991125311
1971.262058019638,0.9630958882733868
1974.3090000152588,0.9633062522077004
1977.284857749939,0.962650192700068
1980.2716081142426,0.9630453730539474
1983.292356967926,0.9632929562923837
1986.1844708919525,0.9629021179569611
1989.35422873497,0.9633090520384253
1992.3378403186798,0.9627735111877292
1995.376484632492,0.9635573481792876
1998.458862543106,0.9640087182971016
2001.4490230083466,0.9640612864506107
2004.438485622406,0.9638990451173193
2007.4366924762726,0.9643851138415779
2010.4037733078003,0.9643845310122776
2013.5972518920898,0.9644512480333375
2016.7642877101898,0.96411637549169
2019.8055047988892,0.9637912220285418
2022.8522365093231,0.9640766459266809
2025.8879933357239,0.9639128461189287
2028.8871202468872,0.9630913064079262
2031.9413306713104,0.9636082897737737
2034.9470698833466,0.9635491572735194
2038.0095541477203,0.9638026007820731
2041.004314661026,0.9645119060255457
2044.0116295814514,0.9638346077598414
2047.0022704601288,0.9636918372114426
2049.9882633686066,0.963831036947399
2053.090590953827,0.9635640143308267
2056.1443383693695,0.9643256874884888
2059.122488975525,0.9650431911109221
2062.1285824775696,0.9648407299963826
2065.1462626457214,0.9640974104558419
2068.153214931488,0.964128195507352
2071.2283277511597,0.9643994129200139
2074.268862247467,0.964771178601439
2077.2396278381348,0.9648552363718617
2080.233924627304,0.9642819109284149
2083.210586309433,0.964283444999047
2086.18199467659,0.9642560737719454
2089.0204589366913,0.9640113969830679
2092.062388896942,0.964051523078341
2095.11776804924,0.9638390487312878
2098.2352187633514,0.9645350856672975
2101.273907661438,0.9650327861887295
2104.2758321762085,0.9641871328473354
2107.244111061096,0.9648499433748584
2110.3350615501404,0.9653300152706294
2113.3795232772827,0.9643829417130412
2116.4138786792755,0.9635686149260086
2119.3547744750977,0.9649422557478395
2122.390724658966,0.9660115933832887
2125.4445192813873,0.9650407137845748
2128.478005170822,0.9655182193985719
2131.4182715415955,0.9650347675690939
2134.4349925518036,0.9643417902282723
2137.4534916877747,0.9646099290780141
2140.4124422073364,0.9646658332803639
2143.401641368866,0.9646383385902115
2146.3642044067383,0.9648178661593838
2149.37064576149,0.9654777313331494
2152.3515989780426,0.965037242629358
2155.407881975174,0.9645317683082419
2158.463282108307,0.9653832242324523
2161.4423620700836,0.9655533466809103
2164.410307407379,0.9654518300408408
2167.5933830738068,0.9648198383729353
2170.5880119800568,0.9647290277836752
2173.602130651474,0.965167720152608
2176.6753141880035,0.9658938968398265
2179.742440700531,0.9654996492570627
2182.727781534195,0.9652489406028996
2185.7532489299774,0.9657745152864393
2188.727028608322,0.9657840476713454
2191.699918270111,0.9653284930302471
2194.678991317749,0.965733146345955
2197.682363986969,0.9658361779578193
2200.7509121894836,0.9650735163861824
2203.775537252426,0.9653197672353154
2206.846207380295,0.965993518531622
2209.8100731372833,0.9664179368892479
2212.7956578731537,0.9664015213334374
2215.7663264274597,0.9660217483406298
2218.7708535194397,0.9656969662634904
2221.815824508667,0.965592951442008
2224.781179666519,0.9660500821483203
2227.803222179413,0.9664233369513554
2230.802453994751,0.966851415344758
2233.808646917343,0.9670774038019695
2236.8112664222717,0.9665990113363931
2240.002656698227,0.967131558806021
2242.9719495773315,0.9672509486322705
2246.017565727234,0.9659786880022657
2249.0009355545044,0.9670811063697067
2252.039757013321,0.9673046646098235
2255.0909054279327,0.9673734571396219
2259.186266899109,0.9680321945274971
2262.2191190719604,0.968188829297975
2265.161734342575,0.9674331127326206
2268.268068790436,0.9668347267428254
2271.280998468399,0.9674012432750445
2274.2163293361664,0.967361111111111
2277.5098905563354,0.9676865438651265
2280.5906586647034,0.9682021264562832
2283.668021440506,0.9667109202869894
2286.7049560546875,0.9675248621137588
2289.8297555446625,0.9677679177029166
2292.7853066921234,0.9675973387820898
2295.7977480888367,0.9663885849096826
2298.774743795395,0.96671698858586
2301.738953590393,0.9674219159083511
2304.740927696228,0.9676829008781512
2307.782026529312,0.967321554770318
2310.7660269737244,0.9675557635314302
2313.6369683742523,0.9679924738104164
2316.737233400345,0.967642178839976
2319.7031412124634,0.9675893034755177
2322.7400844097137,0.9680777238029146
2325.7291445732117,0.9681584387545595
2328.759065389633,0.9680146380902398
2331.855913877487,0.9671411918471158
2334.8930377960205,0.9676944316612976
2337.9066290855408,0.9671824254371657
2340.9156885147095,0.9668427147174288
2343.903420448303,0.9671592309762973
2346.892589569092,0.9673994051970728
2349.84836268425,0.9676434417539544
2352.775090456009,0.9675135654533122
2355.729649066925,0.9671769940438114
2358.5761308670044,0.9674148552007363
2361.542759180069,0.9670915051150173
2364.5145761966705,0.9673623776710123
2367.5210876464844,0.9678607084947142
2370.457542657852,0.9679379151147806
2373.4859993457794,0.9682555379746836
2376.4574105739594,0.9673727764614352
2379.521162748337,0.9669444385243281
2382.4675674438477,0.9672496788492215
2385.555698633194,0.9676894681385202
2388.52835893631,0.9680751440165727
2391.5789952278137,0.9681941385736067
2394.5672001838684,0.967848344989665
2397.546667575836,0.9681958269864324
2400.510417699814,0.9683478211785957
2403.4345359802246,0.9680221249266157
2406.4062271118164,0.9680077281509262
2409.41557765007,0.9685629481313319
2412.4073519706726,0.9689574633732041
2415.372893333435,0.968527572968485
2418.3530089855194,0.9689345241883588
2421.353461265564,0.9684809696420481
2424.4062643051147,0.9686454050764581
2427.4443867206573,0.9687537513151669
2430.4941461086273,0.968796307456697
2433.498197078705,0.9694477417896106
2436.5054409503937,0.9688390074280342
2439.3789446353912,0.969102257993666
2442.33256149292,0.9690765320530924
2445.259850502014,0.9693503695672201
2448.170125722885,0.9691829113610113
2451.0901720523834,0.9694136918210574
2454.022114276886,0.9690078543681061
2456.975468158722,0.9685494496153684
2459.9006991386414,0.9684305769584212
2462.8879323005676,0.9692286952881661
2465.829696893692,0.9694806252611746
2468.774829149246,0.9696281297841869
2471.7503049373627,0.9697249072741071
2474.743084192276,0.9697995608754162
2477.811200618744,0.9693664160967613
2480.8839795589447,0.9694486847243423
2483.600845336914,0.9693031561344085
2485.6949694156647,0.9695070626763902
2487.808191537857,0.9693895622728658
2489.9268836975098,0.9697548686594203
2492.027429819107,0.9698365022243632
2494.126891374588,0.9692920303820428
2496.235821247101,0.969372811206622
2498.2912731170654,0.9697631232014515
2500.3483102321625,0.9689235914295431
2502.8707542419434,0.9688301021058445
2505.8648715019226,0.9685544375225394
2508.852262735367,0.968531097055678
2511.823797941208,0.9688237503632149
2514.778663635254,0.9687058091521014
2517.7972824573517,0.9688300658220682
2520.824189901352,0.9689852752654206
2523.8277158737183,0.9685220105797685
2526.996421813965,0.9693199250042611
2529.974459171295,0.9697390417363216
2533.085424184799,0.9699874504576684
2536.129112958908,0.9699770036623797
2539.1379182338715,0.9693141304962933
2542.1648664474487,0.9686141208129735
2545.1754138469696,0.9692635573838976
2548.2429337501526,0.9693845805758244
2552.0412533283234,0.9691803650701348
2555.103210926056,0.9691667374500977
2558.095422267914,0.968849071557971
2561.0918328762054,0.9692116917626218
2564.065550327301,0.9694274282072165
2567.056924343109,0.969778117827085
2570.0250799655914,0.9694713749911542
2573.0017240047455,0.9692446984594054
2575.987067937851,0.9693468120400958
2579.053987979889,0.9696866581596484
2582.0224480628967,0.9683247699170007
2585.0984976291656,0.9689121009345529
2588.076384305954,0.9694352206512274
2591.0808193683624,0.9689058416331144
2594.129698038101,0.9688818190856282
2597.118417739868,0.969147724458971
2600.078856945038,0.9699132084554503
2603.1376507282257,0.9698107859117
2606.159260034561,0.9693255874839907
2609.168726682663,0.9698382445674122
2612.204647064209,0.9701313878953146
2615.187455177307,0.9696155830571007
2618.1073746681213,0.9702541837813294
2621.093474149704,0.970140391059083
2624.1713542938232,0.9702626714729856
2627.090373277664,0.9705694631586412
2630.124882698059,0.9696093435928541
2633.1536054611206,0.9700331231514515
2636.2384412288666,0.9701543349977305
2639.2230875492096,0.9699624618808499
2642.2074496746063,0.9702124640868302
2645.2913999557495,0.9705505217594594
2648.330710411072,0.9695842404514806
2651.3533697128296,0.9696746034562294
2654.367082834244,0.970285787281153
2657.5547869205475,0.9704393915899575
2660.640351295471,0.9707363723302519
2663.7208161354065,0.9699954645954987
2666.882225751877,0.9700928105406762
2670.0251615047455,0.9703932707477025
2673.0197143554688,0.9699239055663114
2676.121422767639,0.9701053108368247
2679.136575460434,0.970441257662198
2682.165322780609,0.9695057535645157
2685.215015411377,0.9700039617409021
2688.416835784912,0.970183340286076
2691.526848077774,0.9696316517176587
2694.564906835556,0.9698471822907077
2697.6222286224365,0.9708680184735945
2700.635589361191,0.9703132734601513
2703.7988679409027,0.9695726544256991
2706.8236939907074,0.9700177866592968
2709.853672504425,0.9701767903468652
2712.829678297043,0.9703053115851108
2716.087213039398,0.9705738973159721
2719.0996170043945,0.9712097293700402
2722.1441745758057,0.9710419102277961
2725.1242372989655,0.970590524163595
2728.13885474205,0.970468906826503
2731.0536766052246,0.9704602540064386
2734.0223236083984,0.9705015585151601
2737.0100514888763,0.9705903145987983
2740.052268743515,0.9709711271200862
2743.172838449478,0.970767520726104
2746.184762239456,0.9705282537884152
2749.1698315143585,0.9707371577279928
2752.1292655467987,0.9707770878806501
2755.1633932590485,0.9708918190840775
2758.2608613967896,0.9710570350832411
2761.271832227707,0.9709166248294101
2764.3149020671844,0.971251752510161
2767.3414125442505,0.971514327783441
2770.4393031597137,0.9712453746857612
2773.215386390686,0.9708064824181032
2776.2529513835907,0.97159328323855
2779.2419469356537,0.9710874019642479
2782.306351184845,0.9711118338258793
2785.3391649723053,0.9711890448980748
2788.4623613357544,0.9708584300129219
2791.4936628341675,0.9705093074466653
2794.523751974106,0.9705903196088158
2797.5161485671997,0.9711684156371352
2800.5293622016907,0.971225874056557
2803.6425783634186,0.9709568895765611
2806.762258052826,0.9709871413883921
2809.7783329486847,0.9717623734334065
2812.8787047863007,0.9713759779107225
2815.9126632213593,0.9710965498229318
2818.9948077201843,0.97132377931347
2822.002590894699,0.9711897488119485
2824.9930367469788,0.9716650162682133
2827.9831614494324,0.9720453838100896
2831.023957967758,0.9722469638489487
2834.0367634296417,0.9719233462787293
2837.0596158504486,0.9720627631075393
2840.062625169754,0.9722194732303169
2843.0438697338104,0.9722424456617778
2846.0631186962128,0.9721688991521041
2849.05139875412,0.9719751802404148
2852.0112433433533,0.9722752399937792


==> data/reddit2_e.csv <==
time,acc
0.0,0.0
7.803919553756714,0.7575003164690495
14.999332427978516,0.8727372462973121
22.7450590133667,0.9279716443731802
30.167805910110474,0.9480146841638888
37.72305464744568,0.9549770032490822
45.20904779434204,0.9578885185028904
52.88330602645874,0.9591965905734419
60.35674571990967,0.9611797966158909
67.39322781562805,0.9616861470948141
75.0207736492157,0.9622768893202246
82.4944531917572,0.9635005696442888
90.03087139129639,0.962023714080763
97.63587212562561,0.9626144563061733
104.56970763206482,0.9632051985315836
112.18697381019592,0.9635427655175324
119.77064990997314,0.9626988480526605
127.26948165893555,0.9636693531372632
134.77488350868225,0.9638381366302375
141.67379760742188,0.9648508375880839
148.77243733406067,0.9646820540951095
155.90259552001953,0.964724249968353
163.43896961212158,0.9656525591797123
170.85258030891418,0.9644710747288915
177.99201035499573,0.9648930334613275
184.9199013710022,0.9653571880670071
192.18744349479675,0.9655259715599814
199.65234899520874,0.9659479302924174
207.37434935569763,0.9645132706021351
214.62375164031982,0.9645554664753787
221.70418095588684,0.9652306004472763
229.12437462806702,0.9652306004472763
236.00093531608582,0.9650196210810583
243.41681432724,0.9656525591797123
250.60168957710266,0.9648086417148403
257.48786544799805,0.9647664458415967
264.86473870277405,0.9662433014051226
272.22321796417236,0.965146208700789
279.6736981868744,0.9654837756867378
287.26696586608887,0.9646398582218659
294.4369399547577,0.964724249968353


==> data/reddit2_mrw.csv <==
time,acc
0.0,0.0
8.438328266143799,0.8001181484450821
16.641958236694336,0.9241318199080129
24.516737461090088,0.9453141482762986
32.004804372787476,0.9526140343474409
39.97531580924988,0.9545550445166463
47.56618118286133,0.9580151061226211
54.75845694541931,0.9591965905734419
63.09433889389038,0.9585214566015444
71.1761212348938,0.9614751677285961
79.31013441085815,0.9604624667707499
87.3298032283783,0.961390775982109
95.14377951622009,0.9609266213764295
103.2722795009613,0.9616017553483269
110.4752254486084,0.9621503017004936
118.34165501594543,0.9609266213764295
125.50805902481079,0.963373982024558
133.03645658493042,0.9636693531372632
140.6522934436798,0.9617283429680578
148.72128295898438,0.9621081058272501
156.57775735855103,0.9638803325034812
164.64828896522522,0.9629942191653657
171.83995747566223,0.9634583737710452
179.7323281764984,0.9640913118696991
187.71131086349487,0.9648930334613275
195.81888270378113,0.9651040128275454
203.6876723766327,0.9632051985315836
211.0637514591217,0.9645132706021351
219.21420335769653,0.9653993839402506
226.78518319129944,0.9644288788556479
234.3054780960083,0.9641335077429427


==> data/reddit2_rw.csv <==
time,acc
0.0,0.0
10.173186779022217,0.8081775602346091
20.644370317459106,0.9148487277944217
30.689878463745117,0.94873201400903
40.62445020675659,0.9557787248407106
50.69390344619751,0.9585636524747879
60.91576409339905,0.9594497658129035
70.66766238212585,0.9614329718553526
80.82972049713135,0.9615173636018397
91.14246535301208,0.9613063842356218
101.34852933883667,0.9616017553483269
110.94646143913269,0.9635427655175324
120.05012059211731,0.963584961390776
129.18179774284363,0.9634583737710452
138.83402156829834,0.9641335077429427
149.0364055633545,0.9641335077429427
159.10651111602783,0.9650618169543018
169.28905534744263,0.9653149921937635
179.1835584640503,0.9652727963205199
189.22713470458984,0.9653149921937635
198.5692331790924,0.9643866829824044
208.42721509933472,0.9645554664753787
218.57367157936096,0.9644710747288915
228.66442728042603,0.9649352293345711
238.14543104171753,0.964302291235917
247.89409041404724,0.9653149921937635
257.9175102710724,0.9648086417148403
267.4116871356964,0.965990126165661
277.5388283729553,0.9652727963205199
286.67747473716736,0.9653571880670071
296.9893283843994,0.9646820540951095


==> data/yelp2_e.csv <==
time,acc
0.0,0.0
90.53734421730042,0.46299591904397386
179.4253990650177,0.5543600023024117
269.2596161365509,0.5850375093681875
357.39665126800537,0.5992328874901651
446.17905354499817,0.6103780320129284
534.9345767498016,0.6109128527693329
623.9366586208344,0.6251899991179375
712.3315901756287,0.6218877376486481
801.0755150318146,0.6272958295362776
889.4271175861359,0.6286905643380033
977.218382358551,0.6345100732395879
1065.3573143482208,0.6370345436765261
1153.3910360336304,0.6366181766921969
1240.9176683425903,0.6379859254886614
1311.5666990280151,0.6303693797651652
1381.6024005413055,0.6377617122430821
1451.7718737125397,0.6376326412966616
1522.6046783924103,0.639738742791433
1593.2424948215485,0.6417680691584022
1663.5746502876282,0.6405280473771272
1734.0455873012543,0.6404209088617356
1805.0332581996918,0.6425673966095609
1875.890387058258,0.6436598489469783
1947.4523050785065,0.6446185479793961
2073.4297108650208,0.6419279385862735
2156.972843647003,0.6422448659386402
2241.062701702118,0.6443333163518797
2324.6982781887054,0.6401615670607015
2405.5762548446655,0.6411349128420246
2486.640635251999,0.6460991976168428
2567.356081008911,0.6461013258376765
2648.7372455596924,0.6430011759021684
2731.3133478164673,0.646948483848098
2812.6875369548798,0.6463747790785122
2894.0785868167877,0.6451518090703348
2974.662171602249,0.6454259427588616
3056.201951265335,0.6463187246798093
3137.308427810669,0.6438843439427392
3217.8181574344635,0.648566657784323
3299.3668763637543,0.6455829001183456
3380.1457455158234,0.6474345267919165
3461.540777683258,0.6454902559849857
3541.9766323566437,0.6493674431258952
3623.030504465103,0.6480059254844418
3704.234518766403,0.6477463146076344
3786.37021112442,0.6471964445681385
3868.190090894699,0.6511813956929189
3949.826015472412,0.6481129041554732
4032.0707240104675,0.6491361367544916
4113.185080051422,0.6489386365011386
4194.286281824112,0.6483230682956009
4275.15983915329,0.6491302144456056
4356.130491256714,0.648187646817614
4437.82595539093,0.6467831942278208
4519.350816249847,0.649307947994623
4599.954789876938,0.6495711241514408
4680.454705953598,0.6504392290756777
4761.4324831962585,0.6488118061678759
4842.761723279953,0.646856034663231
4923.75351190567,0.6496765882140946
5005.462000370026,0.6510501906920346
5087.076671600342,0.6489817271602919
5168.746502637863,0.6501638912189031
5249.298725128174,0.6495744180175099
5331.487596273422,0.6491448652292386
5413.32607460022,0.6471648858834856
5534.679481267929,0.6495607216380364
5656.950456857681,0.6492148175427319
5758.757494211197,0.6507766561299753
5843.420874595642,0.6506070898954541
5964.617641925812,0.6501736721947244
6085.5072338581085,0.6494283638485036
6205.318856954575,0.6490125563396505
6326.815417766571,0.6460579577147104
6445.965096473694,0.6474508796781612
6557.34410738945,0.6478441805556614
6640.227986097336,0.6494706712546469
6762.256781339645,0.6492966080256574
6886.170986652374,0.6482664767338603
7010.992679357529,0.6504797641525764
7132.691445827484,0.6486113780822568
7256.83674287796,0.6518131295406808
7342.518583774567,0.6496384442985775
7424.79945898056,0.649383225935134
7549.5142557621,0.6503456372835489
7635.385058641434,0.6502131502638301
7750.819795370102,0.6479368458931838
7834.386626243591,0.6495166946377141
7918.5630984306335,0.6507533785533062
8041.375321626663,0.6506606071838178
8124.8940782547,0.6498856689234326
8218.29010772705,0.6499237599784734
8341.577676296234,0.6516883222509433
8462.317347288132,0.6513333329798353
8575.20185995102,0.6510525075651876
8661.245674610138,0.6498983153676242
8786.971185684204,0.6509204395820244
8911.541698217392,0.6501124645515235
9036.954363822937,0.6495648874164844
9161.246243715286,0.6501823724522199


==> data/yelp2_mrw.csv <==
time,acc
0.0,0.0
108.84411811828613,0.5362769650289188
213.69595575332642,0.5920546908134575
344.45022678375244,0.6067707115397206
448.83541679382324,0.6175443721817201
550.8449926376343,0.6217643613663063
653.0225143432617,0.6283686393917419
756.6747555732727,0.6247050057685838
859.0550096035004,0.6281376052058802
961.0680990219116,0.6323211453023297
1063.1332523822784,0.6349245292549398
1163.255336523056,0.635355187970601
1316.9038138389587,0.6363460987340164
1421.1067593097687,0.6399653600000863
1563.5430426597595,0.640575603262028
1673.082678079605,0.6441710191759581
1809.4676449298859,0.6401534267586668
1914.9559299945831,0.6421050159658739
2063.5755746364594,0.6406385717658274
2167.8472323417664,0.6411915183019326
2316.2663679122925,0.6427981833907189
2427.6869628429413,0.64394171917598
2559.194262981415,0.6443774358147999
2653.0030250549316,0.6445609004990974
2743.1089510917664,0.6468489829514186
2833.5439569950104,0.6456203016043381
2925.287657737732,0.6472258462248133
3014.6522002220154,0.6450931652789758
3105.081752538681,0.6452874428470448
3196.697852373123,0.6473175486969286
3288.0195965766907,0.64687032754787
3375.9293925762177,0.6477663128735545
3463.260547399521,0.6459682140267183
3550.933272123337,0.6459632524718244
3638.7774407863617,0.6469321553006848
3730.4946780204773,0.6470872807027059
3821.872891187668,0.6437368718337951
3909.7998476028442,0.6486752897820236
3996.8835809230804,0.646508674206556
4083.6927766799927,0.6466780317118823
4171.340363502502,0.6472893886471845
4263.734277963638,0.6484668276471621
4351.703246593475,0.6458258861507624
4438.669538974762,0.6492188247647226
4525.508363246918,0.649721280997063
4614.533233165741,0.649652754294603
4706.317400217056,0.6482403345188993
4795.380882024765,0.649125441232102
4883.7653975486755,0.6506743527518866
4972.091698884964,0.6508443839725012
5059.711435317993,0.6498876546726161
5151.689309120178,0.6488531849299639
5240.310173988342,0.6489917171492648
5327.3640921115875,0.6486211115516278
5416.107273101807,0.6502711717200386
5504.367933988571,0.649602638756198
5593.6019876003265,0.6493742300158888
5684.11994433403,0.6487627720670314
5773.625288248062,0.6506798839417688
5862.2622702121735,0.6502974468985717
5949.653239488602,0.6505364139766597
6037.220679521561,0.6489333897814508
6129.750733375549,0.6497617643054863
6218.434042453766,0.6493606826793413
6306.505905389786,0.6516928648361768
6395.437026977539,0.6486624472102607
6484.299283981323,0.6507660974728898
6575.673004388809,0.650947998308888
6664.019704580307,0.6519107152691996
6752.868041753769,0.6506705372969457
6840.088509321213,0.6503187141120705
6927.995538711548,0.6508871584650036
7019.088367462158,0.6512747430080372
7106.896489858627,0.651110818356557
7195.273360013962,0.6512495702789488
7284.0664937496185,0.6513551126685803
7374.141068458557,0.6501679147285205
7465.26217007637,0.6501068796654407
7556.019411087036,0.6513776133726366
7644.654154062271,0.6507668274244558
7732.771281719208,0.6508896573805873
7820.069981098175,0.6493824035964079
7908.218150138855,0.6520688016264083
7999.441293001175,0.650332507415368
8087.077987670898,0.6506087478535526
8174.343761205673,0.6511127553002922
8262.388705730438,0.6507389883832855
8350.27207326889,0.6513758494511239
8440.684695720673,0.6495279169390914
8529.435275316238,0.6523108333556511
8617.571102619171,0.6525990563192254
8705.928237199783,0.6514908225424269
8794.649335861206,0.6494458205879323
8885.497518062592,0.6502986767485822
8973.660321950912,0.6491036024109108
9062.095482826233,0.6522250346435535
9150.439678668976,0.6517607590368409
9238.006814718246,0.6505707782585881
9326.990375518799,0.6513413800139941
9417.046515703201,0.6512875127565604
9506.046441078186,0.6513255589470663


==> data/yelp2_rw.csv <==
time,acc
0.0,0.0
132.51648664474487,0.553176592095911
267.60940384864807,0.59806562186624
401.63851618766785,0.6086999214454045
534.1253852844238,0.6142807641935503
667.8201315402985,0.6232538871583141
800.4762868881226,0.6289374073062931
929.3021614551544,0.6345795913667281
1062.9397115707397,0.6303743170039096
1196.6301982402802,0.6271600289611523
1330.3725867271423,0.6348806500073675
1462.5449378490448,0.6379846287900904
1595.2558562755585,0.640542735876402
1727.646222114563,0.6403818524913296
1859.6842155456543,0.6424428502045847
1992.6211593151093,0.6412843493181213
2126.3955624103546,0.6412825068358895
2259.2233884334564,0.6425626373602179
2393.691801071167,0.6426454802058142
2528.11026597023,0.6431159911336464
2660.80512714386,0.6429907060003658
2792.8341298103333,0.6467231659332068
2927.199973344803,0.646218250701575
3057.9298779964447,0.6459516137840642
3188.7978959083557,0.6470225972495739
3319.7434623241425,0.646640702072243
3451.65958237648,0.6462298829137325
3580.77162361145,0.6475633862969754
3710.7252814769745,0.6507058079394756
3843.2867352962494,0.6489434161185846
3976.976268529892,0.6482073673541306
4108.671310424805,0.6480899001998582
4241.632568597794,0.6501295512268699
4371.514755487442,0.6502196554300866
4499.927010059357,0.6480327103340942
4633.31826376915,0.6480217120759966
4765.830768108368,0.6486562533433188
4899.113956689835,0.6489569402859819
5031.541522264481,0.6489005911156795
5161.6356985569,0.6506641898005429
5293.336441755295,0.649496921539544
5425.994295597076,0.6477315910657937
5559.603210449219,0.6500404239554681
5691.598601341248,0.6463995745140568
5823.309438228607,0.6500328665831363
5956.987590551376,0.6502071251035626
6088.720051288605,0.6481246649457346
6218.739072084427,0.6501772176041452
6351.423855066299,0.6502084520240877
6485.5277717113495,0.6497241586799517
6615.702444076538,0.6488572215598806
6746.566259145737,0.6501908182047664
6880.731515645981,0.6493434685076107
7012.996202468872,0.6503637025107069
7143.81520152092,0.6511196752217568
7275.458824396133,0.6499731423551194
7408.106365680695,0.6491324167400154
7540.500918388367,0.6516593714045538
7673.057616472244,0.6525616737795359
7805.870366096497,0.651319744467333
7938.1652319431305,0.6514627965906473
8068.435930967331,0.6504146327429213
8198.446996927261,0.6502636241541678
8330.838350534439,0.6512340679752365
8461.611860752106,0.6519451728663728
8595.186292648315,0.6512639766520439
8729.593220710754,0.6506600059637019
8860.547629833221,0.6504844129681449
8990.640281915665,0.6509691553404736
9124.028695821762,0.6520487881814837
9254.174431800842,0.6525239994586371
9387.327534198761,0.650567391897207
9519.112558603287,0.6502802495936327
9650.054758310318,0.6513575538484068
9781.438281536102,0.6508646362161294
9912.493740320206,0.652516140725184

